Indirect measurement of the carbon adatom migration barrier on graphene

Although surface diffusion is critical for many physical and chemical processes, including the epitaxial growth of crystals and heterogeneous catalysis, it is particularly challenging to directly study. Here, we estimate the carbon adatom migration barrier on freestanding monolayer graphene by quantifying its temperature-dependent electron knock-on damage. Due to the fast healing of vacancies by diffusing adatoms, the damage rate decreases with increasing temperature. By analyzing the observed damage rates at 300-1073 K using a model describing our finite scanning probe, we find a barrier of (0.33 \pm 0.03) eV.

==> supplemental_material_code/table_data/graphene_zdos_ncomms.dat <==
1e-9 4.842743409312071812e+00
5.076733808469040786e-05 5.008672442900986788e+00
1.015346761693808157e-04 5.177554339435798347e+00
1.523020142540712236e-04 5.348828571611711880e+00
2.030693523387616314e-04 5.521908310527351205e+00
2.538366904234520393e-04 5.696194159302181426e+00
3.046040285081424472e-04 5.871087725643429955e+00
3.553713665928328550e-04 6.046004260468811786e+00
4.061387046775232629e-04 6.220383744770751733e+00
4.569060427622136707e-04 6.393700007049313072e+00
5.076733808469040786e-04 6.565467664594789809e+00
5.584407189315944865e-04 6.735246874353570057e+00
6.092080570162848943e-04 6.902646033285352978e+00
6.599753951009753022e-04 7.067322674940546889e+00
7.107427331856657100e-04 7.228982868698899722e+00
7.615100712703561179e-04 7.387379447336869021e+00
8.122774093550465258e-04 7.542309377132554005e+00
8.630447474397369336e-04 7.693610552930798541e+00
9.138120855244273415e-04 7.841158257779533791e+00
9.645794236091177493e-04 7.984861480323255378e+00
1.015346761693808157e-03 8.124659238414215778e+00
1.066114099778498565e-03 8.260517017396514561e+00
1.116881437863188973e-03 8.392423397471256763e+00
1.167648775947879381e-03 8.520386916578043923e+00
1.218416114032569789e-03 8.644433193287417438e+00
1.269183452117260196e-03 8.764602318269426817e+00
1.319950790201950604e-03 8.880946512473103738e+00
1.370718128286641012e-03 8.993528043633107316e+00
1.421485466371331420e-03 9.102417387912618452e+00
1.472252804456021828e-03 9.207691618971100667e+00
1.523020142540712236e-03 9.309433002987066885e+00
1.573787480625402644e-03 9.407727777099939459e+00
1.624554818710093052e-03 9.502665091511856232e+00
1.675322156794783459e-03 9.594336100535906908e+00
1.726089494879473867e-03 9.682833191264435868e+00
1.776856832964164275e-03 9.768249336897797619e+00
1.827624171048854683e-03 9.850677555982287004e+00
1.878391509133545091e-03 9.930210454207077930e+00
1.929158847218235499e-03 1.000693982817773886e+01
1.979926185302925690e-03 1.008095632190007152e+01
2.030693523387616314e-03 1.015234914011233336e+01
2.081460861472306939e-03 1.022120582778100584e+01
2.132228199556997130e-03 1.028761211613729820e+01
2.182995537641687321e-03 1.035165181753029984e+01
2.233762875726377946e-03 1.041340673815964557e+01
2.284530213811068571e-03 1.047295658244983940e+01
2.335297551895758762e-03 1.053037884627159748e+01
2.386064889980448953e-03 1.058574872393330502e+01
2.436832228065139577e-03 1.063913906525353248e+01
2.487599566149830202e-03 1.069062040276596193e+01
2.538366904234520393e-03 1.074026103340797178e+01
2.589134242319210584e-03 1.078812710772192318e+01
2.639901580403901209e-03 1.083428267597163064e+01
2.690668918488591833e-03 1.087878967021114640e+01
2.741436256573282024e-03 1.092170784679785989e+01
2.792203594657972215e-03 1.096309474558837493e+01
2.842970932742662840e-03 1.100300571851820486e+01
2.893738270827353465e-03 1.104149404270241774e+01
2.944505608912043656e-03 1.107861108502234870e+01
2.995272946996733847e-03 1.111440645648381143e+01
3.046040285081424472e-03 1.114892810237210163e+01
3.096807623166115096e-03 1.118222231206945594e+01
3.147574961250805287e-03 1.121433367601810893e+01
3.198342299335495478e-03 1.124530504117503149e+01
3.249109637420186103e-03 1.127517750959814613e+01
3.299876975504876728e-03 1.130399049655055776e+01
3.350644313589566919e-03 1.133178183504355552e+01
3.401411651674257110e-03 1.135858790002914276e+01
3.452178989758947734e-03 1.138444373027150291e+01
3.502946327843638359e-03 1.140938313832474549e+01
3.553713665928328550e-03 1.143343880458220063e+01
3.604481004013018741e-03 1.145664234445119689e+01
3.655248342097709366e-03 1.147902432671235573e+01
3.706015680182399991e-03 1.150061422235661013e+01
3.756783018267090182e-03 1.152144028778539209e+01
3.807550356351780373e-03 1.154152942860078213e+01
3.858317694436470997e-03 1.156090712727536385e+01
3.909085032521161622e-03 1.157959752099740847e+01
3.959852370605851379e-03 1.159762366885974849e+01
4.010619708690542004e-03 1.161500796090058252e+01
4.061387046775232629e-03 1.163177253253436483e+01
4.112154384859923253e-03 1.164793950476876638e+01
4.162921722944613878e-03 1.166353090754368260e+01
4.213689061029303635e-03 1.167856826001152548e+01
4.264456399113994260e-03 1.169307193644443466e+01
4.315223737198684885e-03 1.170706057199133632e+01
4.365991075283374642e-03 1.172055079370781527e+01
4.416758413368065267e-03 1.173355746853236781e+01
4.467525751452755892e-03 1.174609446439546723e+01
4.518293089537446516e-03 1.175817569656291717e+01
4.569060427622137141e-03 1.176981607414096942e+01
4.619827765706826898e-03 1.178103194848342916e+01
4.670595103791517523e-03 1.179184081851820487e+01
4.721362441876208148e-03 1.180226032114805967e+01
4.772129779960897905e-03 1.181230682665569987e+01
4.822897118045588530e-03 1.182199415231547768e+01
4.873664456130279155e-03 1.183133291590826452e+01
4.924431794214969779e-03 1.184033085559864062e+01
4.975199132299660404e-03 1.184899410324405089e+01
5.025966470384350161e-03 1.185732903432513652e+01
5.076733808469040786e-03 1.186534406670384811e+01
5.127501146553731411e-03 1.187305074601252208e+01
5.178268484638421168e-03 1.188046366578406499e+01
5.229035822723111793e-03 1.188759916270554662e+01
5.279803160807802417e-03 1.189447316659178533e+01
5.330570498892493042e-03 1.190109891165205802e+01
5.381337836977183667e-03 1.190748530606103905e+01
5.432105175061873424e-03 1.191363656881379285e+01
5.482872513146564049e-03 1.191955333366020220e+01
5.533639851231254674e-03 1.192523492629415927e+01
5.584407189315944431e-03 1.193068211107428667e+01
5.635174527400635056e-03 1.193589941874833649e+01
5.685941865485325680e-03 1.194089627384531127e+01
5.736709203570016305e-03 1.194568650962773759e+01
5.787476541654706930e-03 1.195028637270517358e+01
5.838243879739396687e-03 1.195471161228630841e+01
5.889011217824087312e-03 1.195897455913867446e+01
5.939778555908777936e-03 1.196308212290188777e+01
5.990545893993467694e-03 1.196703536200634943e+01
6.041313232078158318e-03 1.197083079334029065e+01
6.092080570162848943e-03 1.197446306374989788e+01
6.142847908247539568e-03 1.197792817642638852e+01
6.193615246332230193e-03 1.198122628895315422e+01
6.244382584416919950e-03 1.198436323133318382e+01
6.295149922501610575e-03 1.198735028803155522e+01
6.345917260586301199e-03 1.199020232060677138e+01
6.396684598670990957e-03 1.199293480854209193e+01
6.447451936755681581e-03 1.199556070100175731e+01
6.498219274840372206e-03 1.199808800987590729e+01
6.548986612925062831e-03 1.200051883242139361e+01
6.599753951009753455e-03 1.200285005356621859e+01
6.650521289094443213e-03 1.200507548196575058e+01
6.701288627179133837e-03 1.200718876798023160e+01
6.752055965263824462e-03 1.200918624855832384e+01
6.802823303348514219e-03 1.201106891179605718e+01
6.853590641433204844e-03 1.201284294860156265e+01
6.904357979517895469e-03 1.201451877614061026e+01
6.955125317602586094e-03 1.201610885832056752e+01
7.005892655687276718e-03 1.201762498913896771e+01
7.056659993771966476e-03 1.201907584870771295e+01
7.107427331856657100e-03 1.202046554577371751e+01
7.158194669941347725e-03 1.202179355038840392e+01
7.208962008026037482e-03 1.202305598908025708e+01
7.259729346110728107e-03 1.202424785785691164e+01
7.310496684195418732e-03 1.202536543960741788e+01
7.361264022280109356e-03 1.202640817653573002e+01
7.412031360364799981e-03 1.202737944912615475e+01
7.462798698449489739e-03 1.202828607454629939e+01
7.513566036534180363e-03 1.202913673475621259e+01
7.564333374618870988e-03 1.202993985310386194e+01
7.615100712703560745e-03 1.203070157464911105e+01
7.665868050788251370e-03 1.203142444812098688e+01
7.716635388872941995e-03 1.203210719054739641e+01
7.767402726957632619e-03 1.203274560856635844e+01
7.818170065042323244e-03 1.203333443355378130e+01
7.868937403127013869e-03 1.203386957514564415e+01
7.919704741211702759e-03 1.203435016690906600e+01
7.970472079296393383e-03 1.203477980302365324e+01
8.021239417381084008e-03 1.203516654922437645e+01
8.072006755465774633e-03 1.203552162130252157e+01
8.122774093550465258e-03 1.203585698969421358e+01
8.173541431635155882e-03 1.203618249383736405e+01
8.224308769719846507e-03 1.203650323913206144e+01
8.275076107804537132e-03 1.203681803526780492e+01
8.325843445889227756e-03 1.203711940341465692e+01
8.376610783973916646e-03 1.203739528090347122e+01
8.427378122058607271e-03 1.203763208962824471e+01
8.478145460143297896e-03 1.203781843958598863e+01
8.528912798227988520e-03 1.203794853035279111e+01
8.579680136312679145e-03 1.203802435787488356e+01
8.630447474397369770e-03 1.203805612262022962e+01
8.681214812482060394e-03 1.203806068440990629e+01
8.731982150566749284e-03 1.203805839007792144e+01
8.782749488651439909e-03 1.203806898276788573e+01
8.833516826736130534e-03 1.203810749714914685e+01
8.884284164820821159e-03 1.203818102622356001e+01
8.935051502905511783e-03 1.203828704335093924e+01
8.985818840990202408e-03 1.203841364245759316e+01
9.036586179074893033e-03 1.203854169191465395e+01
9.087353517159583657e-03 1.203864854358233138e+01
9.138120855244274282e-03 1.203871264303982969e+01
9.188888193328963172e-03 1.203871818630067025e+01
9.239655531413653797e-03 1.203865889739106265e+01
9.290422869498344421e-03 1.203854009300343186e+01
9.341190207583035046e-03 1.203837847247923065e+01
9.391957545667725671e-03 1.203819950477858214e+01
9.442724883752416296e-03 1.203803280773701267e+01
9.493492221837106920e-03 1.203790640874109563e+01
9.544259559921795810e-03 1.203784109995562623e+01
9.595026898006486435e-03 1.203784614352019133e+01
9.645794236091177060e-03 1.203791730586789299e+01
9.696561574175867684e-03 1.203803766716387358e+01
9.747328912260558309e-03 1.203818100731417040e+01
9.798096250345248934e-03 1.203831699471578887e+01
9.848863588429939558e-03 1.203841705039085319e+01
9.899630926514630183e-03 1.203845970170601021e+01
9.950398264599320808e-03 1.203843445288742586e+01
1.000116560268400970e-02 1.203834358422831308e+01
1.005193294076870032e-02 1.203820172038093261e+01
1.010270027885339095e-02 1.203803337620912295e+01
1.015346761693808157e-02 1.203786894814731845e+01
1.020423495502277220e-02 1.203773977730958933e+01
1.025500229310746282e-02 1.203767300211769431e+01
1.030576963119215345e-02 1.203768696557088447e+01
1.035653696927684234e-02 1.203778793177893291e+01
1.040730430736153296e-02 1.203796875329499727e+01
1.045807164544622359e-02 1.203820987228502837e+01
1.050883898353091421e-02 1.203848263522315243e+01
1.055960632161560483e-02 1.203875442017274366e+01
1.061037365970029546e-02 1.203899464146945242e+01
1.066114099778498608e-02 1.203918044459582504e+01
1.071190833586967671e-02 1.203930092708242405e+01
1.076267567395436733e-02 1.203935902929997681e+01
1.081344301203905622e-02 1.203937075356208553e+01
1.086421035012374685e-02 1.203936195290809330e+01
1.091497768820843747e-02 1.203936343197637626e+01
1.096574502629312810e-02 1.203940540468251186e+01
1.101651236437781872e-02 1.203951240217260832e+01
1.106727970246250935e-02 1.203969953400187087e+01
1.111804704054719997e-02 1.203997064710597797e+01
1.116881437863188886e-02 1.204031850457936415e+01
1.121958171671657949e-02 1.204072672491706797e+01
1.127034905480127011e-02 1.204117296013211380e+01
1.132111639288596074e-02 1.204163268029083156e+01
1.137188373097065136e-02 1.204208295703105414e+01
1.142265106905534199e-02 1.204250575105609755e+01
1.147341840714003261e-02 1.204289035127846930e+01
1.152418574522472323e-02 1.204323474363917335e+01
1.157495308330941386e-02 1.204354579076154508e+01
1.162572042139410275e-02 1.204383819161564695e+01
1.167648775947879337e-02 1.204413229026801879e+01
1.172725509756348400e-02 1.204445093798356936e+01
1.177802243564817462e-02 1.204481578550211651e+01
1.182878977373286525e-02 1.204524356163682874e+01
1.187955711181755587e-02 1.204574301917975454e+01
1.193032444990224650e-02 1.204631322612036470e+01
1.198109178798693539e-02 1.204694369610873395e+01
1.203185912607162601e-02 1.204761648791765793e+01
1.208262646415631664e-02 1.204830993261284000e+01
1.213339380224100726e-02 1.204900320281673842e+01
1.218416114032569789e-02 1.204968067084654315e+01
1.223492847841038851e-02 1.205033501859612421e+01
1.228569581649507914e-02 1.205096837716494207e+01
1.233646315457976976e-02 1.205159129897246295e+01
1.238723049266446039e-02 1.205221993514367540e+01
1.243799783074914928e-02 1.205287222820543391e+01
1.248876516883383990e-02 1.205356410751305063e+01
1.253953250691853052e-02 1.205430655888265257e+01
1.259029984500322115e-02 1.205510409549189532e+01
1.264106718308791177e-02 1.205595471701327703e+01
1.269183452117260240e-02 1.205685105731255646e+01
1.274260185925729302e-02 1.205778220167277581e+01
1.279336919734198191e-02 1.205873564536488551e+01
1.284413653542667254e-02 1.205969903019819078e+01
1.289490387351136316e-02 1.206066153807521424e+01
1.294567121159605379e-02 1.206161502384655293e+01
1.299643854968074441e-02 1.206255504279178759e+01
1.304720588776543504e-02 1.206348184215386610e+01
1.309797322585012566e-02 1.206440118804696482e+01
1.314874056393481629e-02 1.206532469415716236e+01
1.319950790201950691e-02 1.206626922782274214e+01
1.325027524010419580e-02 1.206725507501760930e+01
1.330104257818888643e-02 1.206830285118017976e+01
1.335180991627357705e-02 1.206942956289618074e+01
1.340257725435826767e-02 1.207064460908841674e+01
1.345334459244295830e-02 1.207194670922450719e+01
1.350411193052764892e-02 1.207332266580731606e+01
1.355487926861233955e-02 1.207474850726567972e+01
1.360564660669702844e-02 1.207619300654152639e+01
1.365641394478171906e-02 1.207762298233419607e+01
1.370718128286640969e-02 1.207900932828103180e+01
1.375794862095110031e-02 1.208033250807183201e+01
1.380871595903579094e-02 1.208158635826549698e+01
1.385948329712048156e-02 1.208277942669203320e+01
1.391025063520517219e-02 1.208393363751419436e+01
1.396101797328986281e-02 1.208508066225794586e+01
1.401178531137455344e-02 1.208625683462213907e+01
1.406255264945924233e-02 1.208749766408717363e+01
1.411331998754393295e-02 1.208883294395068297e+01
1.416408732562862358e-02 1.209028316286309135e+01
1.421485466371331420e-02 1.209185752899147026e+01
1.426562200179800483e-02 1.209355353840660641e+01
1.431638933988269545e-02 1.209535777311877602e+01
1.436715667796738607e-02 1.209724754509501743e+01
1.441792401605207496e-02 1.209919308339428667e+01
1.446869135413676559e-02 1.210116011241846046e+01
1.451945869222145621e-02 1.210311279640944804e+01
1.457022603030614684e-02 1.210501706029024405e+01
1.462099336839083746e-02 1.210684421907799546e+01
1.467176070647552809e-02 1.210857468472361909e+01
1.472252804456021871e-02 1.211020132890443612e+01
1.477329538264490934e-02 1.211173193116289681e+01
1.482406272072959996e-02 1.211319009396052770e+01
1.487483005881428885e-02 1.211461410086999990e+01
1.492559739689897948e-02 1.211605344578589438e+01
1.497636473498367010e-02 1.211756315016772234e+01
1.502713207306836073e-02 1.211919645220208785e+01
1.507789941115305135e-02 1.212099689783608092e+01
1.512866674923774198e-02 1.212299116722015846e+01
1.517943408732243260e-02 1.212518401848250704e+01
1.523020142540712149e-02 1.212755646136305288e+01
1.528096876349181212e-02 1.213006770768569176e+01
1.533173610157650274e-02 1.213266069954282322e+01
1.538250343966119336e-02 1.213527027333012498e+01
1.543327077774588399e-02 1.213783247567320878e+01
1.548403811583057461e-02 1.214029335167666801e+01
1.553480545391526524e-02 1.214261572265157518e+01
1.558557279199995586e-02 1.214478299241652337e+01
1.563634013008464649e-02 1.214679971352228449e+01
1.568710746816933538e-02 1.214868931641021454e+01
1.573787480625402774e-02 1.215048988558065979e+01
1.578864214433871663e-02 1.215224905349212392e+01
1.583940948242340552e-02 1.215401896030012274e+01
1.589017682050809788e-02 1.215585186926247019e+01
1.594094415859278677e-02 1.215779657367516542e+01
1.599171149667747913e-02 1.215989534851023102e+01
1.604247883476216802e-02 1.216218103162990083e+01
1.609324617284686038e-02 1.216467393494334459e+01
1.614401351093154927e-02 1.216737864846498596e+01
1.619478084901624163e-02 1.217028126988359205e+01
1.624554818710093052e-02 1.217334796821844911e+01
1.629631552518561941e-02 1.217652588401367808e+01
1.634708286327031176e-02 1.217974708008699736e+01
1.639785020135500065e-02 1.218293562264826768e+01
1.644861753943969301e-02 1.218601706389719652e+01
1.649938487752438190e-02 1.218892886463356717e+01
1.655015221560907426e-02 1.219162988004089776e+01
1.660091955369376315e-02 1.219410707763192470e+01
1.665168689177845551e-02 1.219637815995066532e+01
1.670245422986314440e-02 1.219848958183564847e+01
1.675322156794783329e-02 1.220051035550133456e+01
1.680398890603252565e-02 1.220252279724210709e+01
1.685475624411721454e-02 1.220461182623824925e+01
1.690552358220190690e-02 1.220685452012774341e+01
1.695629092028659579e-02 1.220931140091460065e+01
1.700705825837128815e-02 1.221202046832510391e+01
1.705782559645597704e-02 1.221499443935474361e+01
1.710859293454066593e-02 1.221822110984853360e+01
1.715936027262535829e-02 1.222166632066954861e+01
1.721012761071004718e-02 1.222527874913481938e+01
1.726089494879473954e-02 1.222899567820642197e+01
1.731166228687942843e-02 1.223274900025162282e+01
1.736242962496412079e-02 1.223647092845355466e+01
1.741319696304880968e-02 1.224009913382437453e+01
1.746396430113349857e-02 1.224358121884433714e+01
1.751473163921819093e-02 1.224687852839596403e+01
1.756549897730287982e-02 1.224996927647642053e+01
1.761626631538757218e-02 1.225285086609459206e+01
1.766703365347226107e-02 1.225554115753416617e+01
1.771780099155695343e-02 1.225807835723463235e+01
1.776856832964164232e-02 1.226051919994495698e+01
1.781933566772633468e-02 1.226293519927312126e+01
1.787010300581102357e-02 1.226540694071574045e+01
1.792087034389571246e-02 1.226801666413024705e+01
1.797163768198040482e-02 1.227083969605671676e+01
1.802240502006509371e-02 1.227393560311059773e+01
1.807317235814978607e-02 1.227734018926471293e+01
1.812393969623447496e-02 1.228105958168249146e+01
1.817470703431916731e-02 1.228506756794769927e+01
1.822547437240385620e-02 1.228930701044533969e+01
1.827624171048854856e-02 1.229369557491212639e+01
1.832700904857323745e-02 1.229813525289433329e+01
1.837777638665792634e-02 1.230252439237762552e+01
1.842854372474261870e-02 1.230677037756132108e+01
1.847931106282730759e-02 1.231080089460033378e+01
1.853007840091199995e-02 1.231457197228231237e+01
1.858084573899668884e-02 1.231807165185951725e+01
1.863161307708138120e-02 1.232131905031865315e+01
1.868238041516607009e-02 1.232435949393161678e+01
1.873314775325075898e-02 1.232725707549807126e+01
1.878391509133545134e-02 1.233008626977434830e+01
1.883468242942014023e-02 1.233292409164071479e+01
1.888544976750483259e-02 1.233584379134197384e+01
1.893621710558952148e-02 1.233891043035724699e+01
1.898698444367421384e-02 1.234217807814000345e+01
1.903775178175890273e-02 1.234568798752571794e+01
1.908851911984359162e-02 1.234946703739242579e+01
1.913928645792828398e-02 1.235352596694252902e+01
1.919005379601297287e-02 1.235785736776472099e+01
1.924082113409766523e-02 1.236243389022544470e+01
1.929158847218235412e-02 1.236720748926580349e+01
1.934235581026704648e-02 1.237211064462294274e+01
1.939312314835173537e-02 1.237706027743872461e+01
1.944389048643642773e-02 1.238196457819050877e+01
1.949465782452111662e-02 1.238673227975694324e+01
1.954542516260580551e-02 1.239128323550003508e+01
1.959619250069049787e-02 1.239555868736427691e+01
1.964695983877518676e-02 1.239952947755689827e+01
1.969772717685987912e-02 1.240320072048052147e+01
1.974849451494456801e-02 1.240661205104944820e+01
1.979926185302926037e-02 1.240983335321406500e+01
1.985002919111394926e-02 1.241295665769094825e+01
1.990079652919864162e-02 1.241608550388694177e+01
1.995156386728333051e-02 1.241932337230530514e+01
2.000233120536801940e-02 1.242276277965955167e+01
2.005309854345271176e-02 1.242647633990548961e+01
2.010386588153740064e-02 1.243051063623799912e+01
2.015463321962209300e-02 1.243488324561186253e+01
2.020540055770678189e-02 1.243958281417225642e+01
2.025616789579147425e-02 1.244457176302340784e+01
2.030693523387616314e-02 1.244979102414821348e+01
2.035770257196085203e-02 1.245516614350941076e+01
2.040846991004554439e-02 1.246061410224354837e+01
2.045923724813023328e-02 1.246605026112917614e+01
2.051000458621492564e-02 1.247139490846133469e+01
2.056077192429961453e-02 1.247657898437640966e+01
2.061153926238430689e-02 1.248154866997898260e+01
2.066230660046899578e-02 1.248626866546412018e+01
2.071307393855368467e-02 1.249072412147431166e+01
2.076384127663837703e-02 1.249492130303101334e+01
2.081460861472306592e-02 1.249888712481571851e+01
2.086537595280775828e-02 1.250266768370996751e+01
2.091614329089244717e-02 1.250632583875488812e+01
2.096691062897713953e-02 1.250993778859499272e+01
2.101767796706182842e-02 1.251358853025473472e+01
2.106844530514652078e-02 1.251736610943206252e+01
2.111921264323120967e-02 1.252135472678001804e+01
2.116997998131589856e-02 1.252562703979439540e+01
2.122074731940059092e-02 1.253023633928377834e+01
2.127151465748527981e-02 1.253520958690383047e+01
2.132228199556997217e-02 1.254054246569798003e+01
2.137304933365466106e-02 1.254619752903912833e+01
2.142381667173935342e-02 1.255210619726005739e+01
2.147458400982404231e-02 1.255817478051296021e+01
2.152535134790873467e-02 1.256429400797678042e+01
2.157611868599342356e-02 1.257035087329262346e+01
2.162688602407811245e-02 1.257624112774478853e+01
2.167765336216280481e-02 1.258188059091444799e+01
2.172842070024749370e-02 1.258721365153033744e+01
2.177918803833218606e-02 1.259221785607091704e+01
2.182995537641687495e-02 1.259690420710441394e+01
2.188072271450156731e-02 1.260131355023484367e+01
2.193149005258625620e-02 1.260551004979483736e+01
2.198225739067094509e-02 1.260957311117603119e+01
2.203302472875563744e-02 1.261358914265522202e+01
2.208379206684032633e-02 1.261764428190148202e+01
2.213455940492501869e-02 1.262181873453291558e+01
2.218532674300970758e-02 1.262618282496698718e+01
2.223609408109439994e-02 1.263079439681161276e+01
2.228686141917908883e-02 1.263569694623704542e+01
2.233762875726377772e-02 1.264091788873887268e+01
2.238839609534847008e-02 1.264646662695631107e+01
2.243916343343315897e-02 1.265233250755220418e+01
2.248993077151785133e-02 1.265848318333516609e+01
2.254069810960254022e-02 1.266486418289474614e+01
2.259146544768723258e-02 1.267140052411227202e+01
2.264223278577192147e-02 1.267800095275209316e+01
2.269300012385661383e-02 1.268456489122037922e+01
2.274376746194130272e-02 1.269099156873673095e+01
2.279453480002599161e-02 1.269719023867265228e+01
2.284530213811068397e-02 1.270309003318304342e+01
2.289606947619537286e-02 1.270864796583900969e+01
2.294683681428006522e-02 1.271385388432971197e+01
2.299760415236475411e-02 1.271873171340885023e+01
2.304837149044944647e-02 1.272333696025028793e+01
2.309913882853413536e-02 1.272775101459576952e+01
2.314990616661882772e-02 1.273207314508498911e+01
2.320067350470351661e-02 1.273641123259778851e+01
2.325144084278820550e-02 1.274087223142580072e+01
2.330220818087289786e-02 1.274555319306596424e+01
2.335297551895758675e-02 1.275053350653708861e+01
2.340374285704227911e-02 1.275586884960198120e+01
2.345451019512696800e-02 1.276158721143416486e+01
2.350527753321166036e-02 1.276768721708099363e+01
2.355604487129634925e-02 1.277413883339261069e+01
2.360681220938103814e-02 1.278088635682828311e+01
2.365757954746573050e-02 1.278785338896426360e+01
2.370834688555041939e-02 1.279494932385483708e+01
2.375911422363511175e-02 1.280207673504299670e+01
2.380988156171980064e-02 1.280913898545720819e+01
2.386064889980449300e-02 1.281604740464801928e+01
2.391141623788918188e-02 1.282272748221703473e+01
2.396218357597387077e-02 1.282912369321481982e+01
2.401295091405856313e-02 1.283520276459384313e+01
2.406371825214325202e-02 1.284095536857354247e+01
2.411448559022794438e-02 1.284639635235356181e+01
2.416525292831263327e-02 1.285156366632604019e+01
2.421602026639732563e-02 1.285651614128020093e+01
2.426678760448201452e-02 1.286133021502856799e+01
2.431755494256670688e-02 1.286609565425151125e+01
2.436832228065139577e-02 1.287091028930092484e+01
2.441908961873608466e-02 1.287587380128510794e+01
2.446985695682077702e-02 1.288108068734605816e+01
2.452062429490546591e-02 1.288661268777842572e+01
2.457139163299015827e-02 1.289253117772151036e+01
2.462215897107484716e-02 1.289887026974247419e+01
2.467292630915953952e-02 1.290563157262642235e+01
2.472369364724422841e-02 1.291278161520774859e+01
2.477446098532892077e-02 1.292025278881765082e+01
2.482522832341360966e-02 1.292794825096290268e+01
2.487599566149829855e-02 1.293575060742946903e+01
2.492676299958299091e-02 1.294353347558790013e+01
2.497753033766767980e-02 1.295117441073072051e+01
2.502829767575237216e-02 1.295856733336341016e+01
2.507906501383706105e-02 1.296563264830719930e+01
2.512983235192175341e-02 1.297232370368069532e+01
2.518059969000644230e-02 1.297862898410469690e+01
2.523136702809113119e-02 1.298457026450723362e+01
2.528213436617582355e-02 1.299019764493317020e+01
2.533290170426051244e-02 1.299558277230303283e+01
2.538366904234520480e-02 1.300081156676817251e+01
2.543443638042989369e-02 1.300597745968244645e+01
2.548520371851458605e-02 1.301117565723966507e+01
2.553597105659927494e-02 1.301649844352334284e+01
2.558673839468396383e-02 1.302203118139418159e+01
2.563750573276865619e-02 1.302784854665563863e+01
2.568827307085334508e-02 1.303401064539330889e+01
2.573904040893803744e-02 1.304055894909450508e+01
2.578980774702272633e-02 1.304751232699632801e+01
2.584057508510741868e-02 1.305486374508767966e+01
2.589134242319210757e-02 1.306257834984410060e+01
2.594210976127679993e-02 1.307059362311648876e+01
2.599287709936148882e-02 1.307882209237680549e+01
2.604364443744617771e-02 1.308715675319824356e+01
2.609441177553087007e-02 1.309547897115374049e+01
2.614517911361555896e-02 1.310366824313252465e+01
2.619594645170025132e-02 1.311161287237508155e+01
2.624671378978494021e-02 1.311922039853545741e+01
2.629748112786963257e-02 1.312642656541538422e+01
2.634824846595432146e-02 1.313320173092588483e+01
2.639901580403901382e-02 1.313955392550654189e+01
2.644978314212370271e-02 1.314552820762570562e+01
2.650055048020839160e-02 1.315120246879957477e+01
2.655131781829308396e-02 1.315668030085394946e+01
2.660208515637777285e-02 1.316208185559832522e+01
2.665285249446246521e-02 1.316753374358071049e+01
2.670361983254715410e-02 1.317315894099995610e+01
2.675438717063184646e-02 1.317906747060263584e+01
2.680515450871653535e-02 1.318534839267691439e+01
2.685592184680122424e-02 1.319206347100996268e+01
2.690668918488591660e-02 1.319924279976602044e+01
2.695745652297060549e-02 1.320688266273807443e+01
2.700822386105529785e-02 1.321494587629320350e+01
2.705899119913998674e-02 1.322336476793838500e+01
2.710975853722467910e-02 1.323204672472061993e+01
2.716052587530936799e-02 1.324088192690045140e+01
2.721129321339405688e-02 1.324975253383497886e+01
2.726206055147874924e-02 1.325854231392662186e+01
2.731282788956343813e-02 1.326714560830848910e+01
2.736359522764813049e-02 1.327547464745730643e+01
2.741436256573281938e-02 1.328346459125530998e+01
2.746512990381751174e-02 1.329107614994294018e+01
2.751589724190220063e-02 1.329829612366497216e+01
2.756666457998689299e-02 1.330513651927846297e+01
2.761743191807158188e-02 1.331163295861003171e+01
2.766819925615627077e-02 1.331784286842983001e+01
2.771896659424096312e-02 1.332384353007766897e+01
2.776973393232565201e-02 1.332972963312819914e+01
2.782050127041034437e-02 1.333560970418154668e+01
2.787126860849503326e-02 1.334160079379344843e+01
2.792203594657972562e-02 1.334782112122121056e+01
2.797280328466441451e-02 1.335438090547400591e+01
2.802357062274910687e-02 1.336137218615130173e+01
2.807433796083379576e-02 1.336885888406663092e+01
2.812510529891848465e-02 1.337686854720598184e+01
2.817587263700317701e-02 1.338538713301527316e+01
2.822663997508786590e-02 1.339435783088182674e+01
2.827740731317255826e-02 1.340368441068955541e+01
2.832817465125724715e-02 1.341323898527313752e+01
2.837894198934193951e-02 1.342287347687127763e+01
2.842970932742662840e-02 1.343243355129908423e+01
2.848047666551131729e-02 1.344177339874905464e+01
2.853124400359600965e-02 1.345076956780466659e+01
2.858201134168069854e-02 1.345933215530473426e+01
2.863277867976539090e-02 1.346741203378587315e+01
2.868354601785007979e-02 1.347500341172208138e+01
2.873431335593477215e-02 1.348214175619056654e+01
2.878508069401946104e-02 1.348889780826555551e+01
2.883584803210414993e-02 1.349536893518224190e+01
2.888661537018884229e-02 1.350166928339147887e+01
2.893738270827353118e-02 1.350792009445292408e+01
2.898815004635822354e-02 1.351424117814631742e+01
2.903891738444291243e-02 1.352074402800359287e+01
2.908968472252760479e-02 1.352752656671393972e+01
2.914045206061229368e-02 1.353466916003695175e+01
2.919121939869698604e-02 1.354223142115515444e+01
2.924198673678167493e-02 1.355024944983852997e+01
2.929275407486636382e-02 1.355873344387261170e+01
2.934352141295105618e-02 1.356766596256733237e+01
2.939428875103574507e-02 1.357700137815217545e+01
2.944505608912043743e-02 1.358666711436269736e+01
2.949582342720512632e-02 1.359656710271951141e+01
2.954659076528981868e-02 1.360658752872457455e+01
2.959735810337450757e-02 1.361660450599097594e+01
2.964812544145919992e-02 1.362649294978095149e+01
2.969889277954388881e-02 1.363613574009001717e+01
2.974966011762857770e-02 1.364543231067828799e+01
2.980042745571327006e-02 1.365430602312466846e+01
2.985119479379795895e-02 1.366270996368436030e+01
2.990196213188265131e-02 1.367063100373888673e+01
2.995272946996734020e-02 1.367809201377360928e+01
3.000349680805203256e-02 1.368515203059953933e+01
3.005426414613672145e-02 1.369190404818252560e+01
3.010503148422141034e-02 1.369847006970276482e+01
3.015579882230610270e-02 1.370499322490422678e+01
3.020656616039079159e-02 1.371162713843883019e+01
3.025733349847548395e-02 1.371852324905548848e+01
3.030810083656017284e-02 1.372581727771544813e+01
3.035886817464486520e-02 1.373361637162459026e+01
3.040963551272955409e-02 1.374198851084029904e+01
3.046040285081424298e-02 1.375095553820905181e+01
3.051117018889893534e-02 1.376049072160666320e+01
3.056193752698362423e-02 1.377052118043398998e+01
3.061270486506831659e-02 1.378093490802244325e+01
3.066347220315300548e-02 1.379159157702275174e+01
3.071423954123769784e-02 1.380233588032657543e+01
3.076500687932238673e-02 1.381301187685250476e+01
3.081577421740707909e-02 1.382347671625841024e+01
3.086654155549176798e-02 1.383361223679975005e+01
3.091730889357645687e-02 1.384333326771884920e+01
3.096807623166114923e-02 1.385259198218927068e+01
3.101884356974583812e-02 1.386137825514559196e+01
3.106961090783053048e-02 1.386971656913327955e+01
3.112037824591521937e-02 1.387766046437500655e+01
3.117114558399991173e-02 1.388528575559306510e+01
3.122191292208460062e-02 1.389268369399444403e+01
3.127268026016929298e-02 1.389995495339258902e+01
3.132344759825397840e-02 1.390720483981577438e+01
3.137421493633867076e-02 1.391453958838167893e+01
3.142498227442336312e-02 1.392206316895465612e+01
3.147574961250805547e-02 1.392987381012345161e+01
3.152651695059274090e-02 1.393805955077080050e+01
3.157728428867743325e-02 1.394669253042919088e+01
3.162805162676212561e-02 1.395582232361353370e+01
3.167881896484681103e-02 1.396546922468535712e+01
3.172958630293150339e-02 1.397561879722798217e+01
3.178035364101619575e-02 1.398621906702298645e+01
3.183112097910088811e-02 1.399718141914562075e+01
3.188188831718557353e-02 1.400838563889304034e+01
3.193265565527026589e-02 1.401968878845200273e+01
3.198342299335495825e-02 1.403093694237921163e+01
3.203419033143965061e-02 1.404197837992104247e+01
3.208495766952433603e-02 1.405267672197220463e+01
3.213572500760902839e-02 1.406292266900052645e+01
3.218649234569372075e-02 1.407264332999788436e+01
3.223725968377840617e-02 1.408180849682655733e+01
3.228802702186309853e-02 1.409043351555338930e+01
3.233879435994779089e-02 1.409857860862606316e+01
3.238956169803248325e-02 1.410634464845792913e+01
3.244032903611716867e-02 1.411386554604041521e+01
3.249109637420186103e-02 1.412129765571970630e+01
3.254186371228655339e-02 1.412880691652969212e+01
3.259263105037123881e-02 1.413655479768488199e+01
3.264339838845593117e-02 1.414468439507489883e+01
3.269416572654062353e-02 1.415330813774833452e+01
3.274493306462531589e-02 1.416249844689972370e+01
3.279570040271000131e-02 1.417228234597658520e+01
3.284646774079469367e-02 1.418264051258557146e+01
3.289723507887938603e-02 1.419351069328704895e+01
3.294800241696407145e-02 1.420479487826859888e+01
3.299876975504876381e-02 1.421636923693552568e+01
3.304953709313345617e-02 1.422809559112139333e+01
3.310030443121814853e-02 1.423983315607754285e+01
3.315107176930283395e-02 1.425144939036682956e+01
3.320183910738752631e-02 1.426282902994800850e+01
3.325260644547221867e-02 1.427388069879843790e+01
3.330337378355691103e-02 1.428454084580418204e+01
3.335414112164159645e-02 1.429477511173720217e+01
3.340490845972628881e-02 1.430457753719829661e+01
3.345567579781098116e-02 1.431396823983668654e+01
3.350644313589566659e-02 1.432299027886623222e+01
3.355721047398035894e-02 1.433170636001938902e+01
3.360797781206505130e-02 1.434019581128442411e+01
3.365874515014974366e-02 1.434855191346568759e+01
3.370951248823442908e-02 1.435687928055268969e+01
3.376027982631912144e-02 1.436529067190227416e+01
3.381104716440381380e-02 1.437390250745395193e+01
3.386181450248849922e-02 1.438282853438366971e+01
3.391258184057319158e-02 1.439217155891967970e+01
3.396334917865788394e-02 1.440201380545541454e+01
3.401411651674257630e-02 1.441240710857368690e+01
3.406488385482726172e-02 1.442336457126581273e+01
3.411565119291195408e-02 1.443485537615610959e+01
3.416641853099664644e-02 1.444680406894840985e+01
3.421718586908133186e-02 1.445909492634631910e+01
3.426795320716602422e-02 1.447158115532849898e+01
3.431872054525071658e-02 1.448409786358281970e+01
3.436948788333540894e-02 1.449647717506769418e+01
3.442025522142009436e-02 1.450856363801895021e+01
3.447102255950478672e-02 1.452022818226256895e+01
3.452178989758947908e-02 1.453137924318686736e+01
3.457255723567416450e-02 1.454197015458905895e+01
3.462332457375885686e-02 1.455200239999721745e+01
3.467409191184354922e-02 1.456152471929166126e+01
3.472485924992824158e-02 1.457062836633974712e+01
3.477562658801292700e-02 1.457943902388983837e+01
3.482639392609761936e-02 1.458810604954723367e+01
3.487716126418231172e-02 1.459678989188895137e+01
3.492792860226699714e-02 1.460564868850649667e+01
3.497869594035168950e-02 1.461482520663112084e+01
3.502946327843638186e-02 1.462443534982972082e+01
3.508023061652107422e-02 1.463455936617783415e+01
3.513099795460575964e-02 1.464523662036691398e+01
3.518176529269045200e-02 1.465646435525832203e+01
3.523253263077514436e-02 1.466820034471470358e+01
3.528329996885983671e-02 1.468036884039895718e+01
3.533406730694452214e-02 1.469286884814757776e+01
3.538483464502921449e-02 1.470558360206245574e+01
3.543560198311390685e-02 1.471839014506987020e+01
3.548636932119859227e-02 1.473116812750268068e+01
3.553713665928328463e-02 1.474380722406788635e+01
3.558790399736797699e-02 1.475621286829199974e+01
3.563867133545266935e-02 1.476831025885366167e+01
3.568943867353735477e-02 1.478004678130425731e+01
3.574020601162204713e-02 1.479139311157857506e+01
3.579097334970673949e-02 1.480234333184401052e+01
3.584174068779142491e-02 1.481291439555216627e+01
3.589250802587611727e-02 1.482314521760156900e+01
3.594327536396080963e-02 1.483309552670456100e+01
3.599404270204550199e-02 1.484284440718404774e+01
3.604481004013018741e-02 1.485248821772136729e+01
3.609557737821487977e-02 1.486213738329212219e+01
3.614634471629957213e-02 1.487191150947193741e+01
3.619711205438425755e-02 1.488193244045176478e+01
3.624787939246894991e-02 1.489231528627412615e+01
3.629864673055364227e-02 1.490315800800193813e+01
3.634941406863833463e-02 1.491453072344965136e+01
3.640018140672302005e-02 1.492646630149473097e+01
3.645094874480771241e-02 1.493895390221372033e+01
3.650171608289240477e-02 1.495193683169456200e+01
3.655248342097709713e-02 1.496531546262374590e+01
3.660325075906178255e-02 1.497895516678308425e+01
3.665401809714647491e-02 1.499269840136567922e+01
3.670478543523116727e-02 1.500637946295458924e+01
3.675555277331585269e-02 1.501984008632980228e+01
3.680632011140054505e-02 1.503294405376482423e+01
3.685708744948523741e-02 1.504558925157631855e+01
3.690785478756992977e-02 1.505771607014857594e+01
3.695862212565461519e-02 1.506931157699512980e+01
3.700938946373930755e-02 1.508040939499622901e+01
3.706015680182399991e-02 1.509108561813605753e+01
3.711092413990868533e-02 1.510145136882809425e+01
3.716169147799337769e-02 1.511164276223177971e+01
3.721245881607807005e-02 1.512180913907422664e+01
3.726322615416276240e-02 1.513210050411395358e+01
3.731399349224744783e-02 1.514265517987062815e+01
3.736476083033214018e-02 1.515358873126911909e+01
3.741552816841683254e-02 1.516498518201847823e+01
3.746629550650151796e-02 1.517689137127839061e+01
3.751706284458621032e-02 1.518931496651602053e+01
3.756783018267090268e-02 1.520222618952386462e+01
3.761859752075559504e-02 1.521556281678456202e+01
3.766936485884028046e-02 1.522923759850892544e+01
3.772013219692497282e-02 1.524314700162051039e+01
3.777089953500966518e-02 1.525718016548004208e+01
3.782166687309435060e-02 1.527122714234276124e+01
3.787243421117904296e-02 1.528518580172608843e+01
3.792320154926373532e-02 1.529896711466665238e+01
3.797396888734842768e-02 1.531249882243680815e+01
3.802473622543311310e-02 1.532572769365577159e+01
3.807550356351780546e-02 1.533862067924382799e+01
3.812627090160249782e-02 1.535116530177062977e+01
3.817703823968718324e-02 1.536336958033961864e+01
3.822780557777187560e-02 1.537526170024716698e+01
3.827857291585656796e-02 1.538688948861736527e+01
3.832934025394126032e-02 1.539831956338022501e+01
3.838010759202594574e-02 1.540963581922084380e+01
3.843087493011063810e-02 1.542093676520445023e+01
3.848164226819533046e-02 1.543233121172962719e+01
3.853240960628002282e-02 1.544393197716739863e+01
3.858317694436470824e-02 1.545584765205205713e+01
3.863394428244940060e-02 1.546817295581810647e+01
3.868471162053409296e-02 1.548097872243164019e+01
3.873547895861877838e-02 1.549430290833497992e+01
3.878624629670347074e-02 1.550814410742925986e+01
3.883701363478816310e-02 1.552245883156055939e+01
3.888778097287285546e-02 1.553716330721634442e+01
3.893854831095754088e-02 1.555213986111791336e+01
3.898931564904223324e-02 1.556724726872072750e+01
3.904008298712692560e-02 1.558233386330450010e+01
3.909085032521161102e-02 1.559725184899931705e+01
3.914161766329630338e-02 1.561187116798836172e+01
3.919238500138099573e-02 1.562609142212697400e+01
3.924315233946568809e-02 1.563985068307779613e+01
3.929391967755037351e-02 1.565313046283699450e+01
3.934468701563506587e-02 1.566595657647458850e+01
3.939545435371975823e-02 1.567839604305783929e+01
3.944622169180444365e-02 1.569055049738762975e+01
3.949698902988913601e-02 1.570254681476949266e+01
3.954775636797382837e-02 1.571452580204293348e+01
3.959852370605852073e-02 1.572662991107987551e+01
3.964929104414320615e-02 1.573899100648081451e+01
3.970005838222789851e-02 1.575171926050874660e+01
3.975082572031259087e-02 1.576489421904760135e+01
3.980159305839728323e-02 1.577855893416509758e+01
3.985236039648196865e-02 1.579271776065720445e+01
3.990312773456666101e-02 1.580733797969372567e+01
3.995389507265135337e-02 1.582235491045052989e+01
4.000466241073603879e-02 1.583767970643299172e+01
4.005542974882073115e-02 1.585320871456589664e+01
4.010619708690542351e-02 1.586883317121430714e+01
4.015696442499011587e-02 1.588444812702644882e+01
4.020773176307480129e-02 1.589995977906891866e+01
4.025849910115949365e-02 1.591529075746175614e+01
4.030926643924418601e-02 1.593038327805351884e+01
4.036003377732887143e-02 1.594520037142603996e+01
4.041080111541356379e-02 1.595972560288365116e+01
4.046156845349825615e-02 1.597396180200385807e+01
4.051233579158294851e-02 1.598792932543331524e+01
4.056310312966763393e-02 1.600166428370453175e+01
4.061387046775232629e-02 1.601521697640146868e+01
4.066463780583701865e-02 1.602865052233655518e+01
4.071540514392170407e-02 1.604203939503258169e+01
4.076617248200639643e-02 1.605546735983345741e+01
4.081693982009108879e-02 1.606902424535326901e+01
4.086770715817578115e-02 1.608280112814522056e+01
4.091847449626046657e-02 1.609688386271884397e+01
4.096924183434515893e-02 1.611134537166210379e+01
4.102000917242985129e-02 1.612623758780181760e+01
4.107077651051453671e-02 1.614158426438806160e+01
4.112154384859922907e-02 1.615737593232868008e+01
4.117231118668392142e-02 1.617356805541132658e+01
4.122307852476861378e-02 1.619008297055000867e+01
4.127384586285329920e-02 1.620681561724203945e+01
4.132461320093799156e-02 1.622364249401197966e+01
4.137538053902268392e-02 1.624043284102142337e+01
4.142614787710736934e-02 1.625706079789158665e+01
4.147691521519206170e-02 1.627341723051633693e+01
4.152768255327675406e-02 1.628942002738150308e+01
4.157844989136144642e-02 1.630502188477831282e+01
4.162921722944613184e-02 1.632021488344093640e+01
4.167998456753082420e-02 1.633503146985573551e+01
4.173075190561551656e-02 1.634954176941410608e+01
4.178151924370020892e-02 1.636384746086892150e+01
4.183228658178489434e-02 1.637807272344033294e+01
4.188305391986958670e-02 1.639235302325435484e+01
4.193382125795427906e-02 1.640682272588093582e+01
4.198458859603896448e-02 1.642160268917235655e+01
4.203535593412365684e-02 1.643678907546296131e+01
4.208612327220834920e-02 1.645244458538493504e+01
4.213689061029304156e-02 1.646859312166341738e+01
4.218765794837772698e-02 1.648521852830956291e+01
4.223842528646241934e-02 1.650226754819145825e+01
4.228919262454711170e-02 1.651965657625076389e+01
4.233995996263179712e-02 1.653728126540642407e+01
4.239072730071648948e-02 1.655502767699435296e+01
4.244149463880118184e-02 1.657278353192831588e+01
4.249226197688587420e-02 1.659044822808824549e+01
4.254302931497055962e-02 1.660794059981817483e+01
4.259379665305525198e-02 1.662520382468392910e+01
4.264456399113994434e-02 1.664220734085434472e+01
4.269533132922462976e-02 1.665894605192427846e+01
4.274609866730932212e-02 1.667543741549172509e+01
4.279686600539401448e-02 1.669171720792004976e+01
4.284763334347870684e-02 1.670783481192046693e+01
4.289840068156339226e-02 1.672384877662440417e+01
4.294916801964808462e-02 1.673982315982604518e+01
4.299993535773277697e-02 1.675582481825657410e+01
4.305070269581746933e-02 1.677192144085461578e+01
4.310147003390215475e-02 1.678817982608787673e+01
4.315223737198684711e-02 1.680466378827522433e+01
4.320300471007153947e-02 1.682143119703526679e+01
4.325377204815622489e-02 1.683852999013482687e+01
4.330453938624091725e-02 1.685599345409197625e+01
4.335530672432560961e-02 1.687383548892194440e+01
4.340607406241030197e-02 1.689204681739048652e+01
4.345684140049498739e-02 1.691059307963233849e+01
4.350760873857967975e-02 1.692941547796248614e+01
4.355837607666437211e-02 1.694843419620105607e+01
4.360914341474905753e-02 1.696755434807369056e+01
4.365991075283374989e-02 1.698667383326334956e+01
4.371067809091844225e-02 1.700569226547024826e+01
4.376144542900313461e-02 1.702452008351008672e+01
4.381221276708782003e-02 1.704308701335360254e+01
4.386298010517251239e-02 1.706134915128655649e+01
4.391374744325720475e-02 1.707929404239243709e+01
4.396451478134189017e-02 1.709694322836628189e+01
4.401528211942658253e-02 1.711435186039201284e+01
4.406604945751127489e-02 1.713160515308963028e+01
4.411681679559596725e-02 1.714881171717131281e+01
4.416758413368065267e-02 1.716609414461481364e+01
4.421835147176534503e-02 1.718357759223957970e+01
4.426911880985003739e-02 1.720137745584939637e+01
4.431988614793472281e-02 1.721958747783477151e+01
4.437065348601941517e-02 1.723826972262337875e+01
4.442142082410410753e-02 1.725744774270919635e+01
4.447218816218879989e-02 1.727710392943244955e+01
4.452295550027348531e-02 1.729718152363237493e+01
4.457372283835817767e-02 1.731759112223883079e+01
4.462449017644287003e-02 1.733822086569990262e+01
4.467525751452755545e-02 1.735894895240274494e+01
4.472602485261224781e-02 1.737965680854939166e+01
4.477679219069694017e-02 1.740024120659866824e+01
4.482755952878163253e-02 1.742062386891804948e+01
4.487832686686631795e-02 1.744075755228240254e+01
4.492909420495101031e-02 1.746062818327026989e+01
4.497986154303570266e-02 1.748025319772562369e+01
4.503062888112039502e-02 1.749967673861057094e+01
4.508139621920508044e-02 1.751896272133821597e+01
4.513216355728977280e-02 1.753818694530511024e+01
4.518293089537446516e-02 1.755742939946929582e+01
4.523369823345915058e-02 1.757676768851545646e+01
4.528446557154384294e-02 1.759627213619987884e+01
4.533523290962853530e-02 1.761600268141310011e+01
4.538600024771322766e-02 1.763600727536419654e+01
4.543676758579791308e-02 1.765632122282163863e+01
4.548753492388260544e-02 1.767696686048001453e+01
4.553830226196729780e-02 1.769795313808541692e+01
4.558906960005198322e-02 1.771927499123530581e+01
4.563983693813667558e-02 1.774091273975743022e+01
4.569060427622136794e-02 1.776283197579373052e+01
4.574137161430606030e-02 1.778498443435721299e+01
4.579213895239074572e-02 1.780731016604546468e+01
4.584290629047543808e-02 1.782974104024546946e+01
4.589367362856013044e-02 1.785220532211750921e+01
4.594444096664481586e-02 1.787463289244692177e+01
4.599520830472950822e-02 1.789696065296819683e+01
4.604597564281420058e-02 1.791913773925234565e+01
4.609674298089889294e-02 1.794113025933281946e+01
4.614751031898357836e-02 1.796292530574813640e+01
4.619827765706827072e-02 1.798453392209511748e+01
4.624904499515296308e-02 1.800599258357961574e+01
4.629981233323765544e-02 1.802736266475804072e+01
4.635057967132234086e-02 1.804872741135020320e+01
4.640134700940703322e-02 1.807018615929107241e+01
4.645211434749172558e-02 1.809184593928134532e+01
4.650288168557641100e-02 1.811381109272509704e+01
4.655364902366110336e-02 1.813617199325900131e+01
4.660441636174579572e-02 1.815899430410903648e+01
4.665518369983048808e-02 1.818231031896772265e+01
4.670595103791517350e-02 1.820611378866919949e+01
4.675671837599986586e-02 1.823035923100106714e+01
4.680748571408455821e-02 1.825496610703206812e+01
4.685825305216924364e-02 1.827982751852189836e+01
4.690902039025393599e-02 1.830482236437954313e+01
4.695978772833862835e-02 1.832982932735586346e+01
4.701055506642332071e-02 1.835474076239801633e+01
4.706132240450800613e-02 1.837947458928963229e+01
4.711208974259269849e-02 1.840398264619831536e+01
4.716285708067739085e-02 1.842825455886831421e+01
4.721362441876207627e-02 1.845231689704865019e+01
4.726439175684676863e-02 1.847622808762745095e+01
4.731515909493146099e-02 1.850007011509454102e+01
4.736592643301615335e-02 1.852393838618321809e+01
4.741669377110083877e-02 1.854793123400219201e+01
4.746746110918553113e-02 1.857214039649483084e+01
4.751822844727022349e-02 1.859664346950524916e+01
4.756899578535490891e-02 1.862149888095353134e+01
4.761976312343960127e-02 1.864674345600710836e+01
4.767053046152429363e-02 1.867239224497766159e+01
4.772129779960898599e-02 1.869844004699960394e+01
4.777206513769367141e-02 1.872486401674028045e+01
4.782283247577836377e-02 1.875162685872154000e+01
4.787359981386305613e-02 1.877868031014903849e+01
4.792436715194774155e-02 1.880596878465324551e+01
4.797513449003243391e-02 1.883343312082999077e+01
4.802590182811712627e-02 1.886101434050559078e+01
4.807666916620181863e-02 1.888865723014239606e+01
4.812743650428650405e-02 1.891631350515660159e+01
4.817820384237119641e-02 1.894394436801094628e+01
4.822897118045588877e-02 1.897152242506279407e+01
4.827973851854058113e-02 1.899903310848328886e+01
4.833050585662526655e-02 1.902647584739882802e+01
4.838127319470995891e-02 1.905386516454928270e+01
4.843204053279465127e-02 1.908123163917587561e+01
4.848280787087933669e-02 1.910862236205723264e+01
4.853357520896402905e-02 1.913610025736608833e+01
4.858434254704872141e-02 1.916374159138402078e+01
4.863510988513341377e-02 1.919163119504026227e+01
4.868587722321809919e-02 1.921985536667137850e+01
4.873664456130279155e-02 1.924849298416193477e+01
4.878741189938748390e-02 1.927760589426629068e+01
4.883817923747216933e-02 1.930723002195741245e+01
4.888894657555686168e-02 1.933736875647381481e+01
4.893971391364155404e-02 1.936798998191452270e+01
4.899048125172624640e-02 1.939902764522389944e+01
4.904124858981093182e-02 1.943038806290602949e+01
4.909201592789562418e-02 1.946196037586939198e+01
4.914278326598031654e-02 1.949362981735378852e+01
4.919355060406500196e-02 1.952529191617891513e+01
4.924431794214969432e-02 1.955686554062401683e+01
4.929508528023438668e-02 1.958830285489150214e+01
4.934585261831907904e-02 1.961959478048769157e+01
4.939661995640376446e-02 1.965077131652935449e+01
4.944738729448845682e-02 1.968189691234377392e+01
4.949815463257314918e-02 1.971306183354327146e+01
4.954892197065784154e-02 1.974437098669008250e+01
4.959968930874252696e-02 1.977593189743033975e+01
4.965045664682721932e-02 1.980784346862789036e+01
4.970122398491191168e-02 1.984018682938343758e+01
4.975199132299659710e-02 1.987301911072250604e+01
4.980275866108128946e-02 1.990637045453877718e+01
4.985352599916598182e-02 1.994024408279373617e+01
4.990429333725067418e-02 1.997461890504424531e+01
4.995506067533535960e-02 2.000945396337932891e+01
5.000582801342005196e-02 2.004469399239458482e+01
5.005659535150474432e-02 2.008027545185606400e+01
5.010736268958942974e-02 2.011613249980109330e+01
5.015813002767412210e-02 2.015220246393023729e+01
5.020889736575881446e-02 2.018843043575449059e+01
5.025966470384350682e-02 2.022477269418249790e+01
5.031043204192819224e-02 2.026119881007857160e+01
5.036119938001288460e-02 2.029769250084263632e+01
5.041196671809757696e-02 2.033425154200163121e+01
5.046273405618226238e-02 2.037088720223801630e+01
5.051350139426695474e-02 2.040762365480175689e+01
5.056426873235164710e-02 2.044449760088247814e+01
5.061503607043633945e-02 2.048155798176277287e+01
5.066580340852102488e-02 2.051886529460999142e+01
5.071657074660571723e-02 2.055648981818468712e+01
5.076733808469040959e-02 2.059450810730316306e+01
5.081810542277509501e-02 2.063299744456065454e+01
5.086887276085978737e-02 2.067202846549909978e+01
5.091964009894447973e-02 2.071165675779094073e+01
5.097040743702917209e-02 2.075191471857813497e+01
5.102117477511385751e-02 2.079280520454618753e+01
5.107194211319854987e-02 2.083429844448498969e+01
5.112270945128324223e-02 2.087633328492859164e+01
5.117347678936792765e-02 2.091882315509307944e+01
5.122424412745262001e-02 2.096166628434995260e+01
5.127501146553731237e-02 2.100475885496604889e+01
5.132577880362200473e-02 2.104800911868989033e+01
5.137654614170669015e-02 2.109135021607893279e+01
5.142731347979138251e-02 2.113474960228889543e+01
5.147808081787607487e-02 2.117821358029706502e+01
5.152884815596076723e-02 2.122178633832342953e+01
5.157961549404545265e-02 2.126554387479187014e+01
5.163038283213014501e-02 2.130958405063129746e+01
5.168115017021483737e-02 2.135401456110377083e+01
5.173191750829952279e-02 2.139894078017117351e+01
5.178268484638421515e-02 2.144445520950690920e+01
5.183345218446890751e-02 2.149062975382141261e+01
5.188421952255359987e-02 2.153751138923138342e+01
5.193498686063828529e-02 2.158512115122826103e+01
5.198575419872297765e-02 2.163345587919445023e+01
5.203652153680767001e-02 2.168249189459457327e+01
5.208728887489235543e-02 2.173218976551476445e+01
5.213805621297704779e-02 2.178249945947511534e+01
5.218882355106174015e-02 2.183336541106387330e+01
5.223959088914643251e-02 2.188473123967406053e+01
5.229035822723111793e-02 2.193654399602687022e+01
5.234112556531581029e-02 2.198875789482940135e+01
5.239189290340050265e-02 2.204133753341548640e+01
5.244266024148518807e-02 2.209426062451040806e+01
5.249342757956988043e-02 2.214752027825857894e+01
5.254419491765457279e-02 2.220112682571999940e+01
5.259496225573926514e-02 2.225510906366450925e+01
5.264572959382395057e-02 2.230951463902403376e+01
5.269649693190864292e-02 2.236440914722133400e+01
5.274726426999333528e-02 2.241987347890047744e+01
5.279803160807802764e-02 2.247599908071538977e+01
5.284879894616271306e-02 2.253288110976862413e+01
5.289956628424740542e-02 2.259060990711611083e+01
5.295033362233209778e-02 2.264926169487526053e+01
5.300110096041678320e-02 2.270888979496843518e+01
5.305186829850147556e-02 2.276951786237433595e+01
5.310263563658616792e-02 2.283113653747578553e+01
5.315340297467086028e-02 2.289370451551359409e+01
5.320417031275554570e-02 2.295715434054472226e+01
5.325493765084023806e-02 2.302140237063251149e+01
5.330570498892493042e-02 2.308636151296860461e+01
5.335647232700961584e-02 2.315195470360187358e+01
5.340723966509430820e-02 2.321812688533405122e+01
5.345800700317900056e-02 2.328485350437172485e+01
5.350877434126369292e-02 2.335214425639909308e+01
5.355954167934837834e-02 2.342004179551422638e+01
5.361030901743307070e-02 2.348861612542030741e+01
5.366107635551776306e-02 2.355795616502985368e+01
5.371184369360244848e-02 2.362816033203761279e+01
5.376261103168714084e-02 2.369932785314527379e+01
5.381337836977183320e-02 2.377155196574491569e+01
5.386414570785652556e-02 2.384491541869268261e+01
5.391491304594121098e-02 2.391948796148150080e+01
5.396568038402590334e-02 2.399532505825771622e+01
5.401644772211059570e-02 2.407246700075810608e+01
5.406721506019528112e-02 2.415093790556914755e+01
5.411798239827997348e-02 2.423074461755362208e+01
5.416874973636466584e-02 2.431187608069415518e+01
5.421951707444935820e-02 2.439430406426388487e+01
5.427028441253404362e-02 2.447798610951830867e+01
5.432105175061873598e-02 2.456287117220088234e+01
5.437181908870342834e-02 2.464890778043802655e+01
5.442258642678811376e-02 2.473605379333954346e+01
5.447335376487280612e-02 2.482428625148296319e+01
5.452412110295749847e-02 2.491360954454178511e+01
5.457488844104219083e-02 2.500406028442681006e+01
5.462565577912687625e-02 2.509570784387891607e+01
5.467642311721156861e-02 2.518865035902205207e+01
5.472719045529626097e-02 2.528300687956236459e+01
5.477795779338095333e-02 2.537890705223952992e+01
5.482872513146563875e-02 2.547648007542900572e+01
5.487949246955033111e-02 2.557584461002960907e+01
5.493025980763502347e-02 2.567710093670623195e+01
5.498102714571970889e-02 2.578032606104946822e+01
5.503179448380440125e-02 2.588557186667120291e+01
5.508256182188909361e-02 2.599286595618054463e+01
5.513332915997378597e-02 2.610221458629673563e+01
5.518409649805847139e-02 2.621360709373409748e+01
5.523486383614316375e-02 2.632702134482413570e+01
5.528563117422785611e-02 2.644242990715956765e+01
5.533639851231254153e-02 2.655980672954900257e+01
5.538716585039723389e-02 2.667913407218150468e+01
5.543793318848192625e-02 2.680040926653815347e+01
5.548870052656661861e-02 2.692365067739451234e+01
5.553946786465130403e-02 2.704890208838108023e+01
5.559023520273599639e-02 2.717623472976616128e+01
5.564100254082068875e-02 2.730574636256124066e+01
5.569176987890537417e-02 2.743755721565659655e+01
5.574253721699006653e-02 2.757180306794687397e+01
5.579330455507475889e-02 2.770862625632863541e+01
5.584407189315945125e-02 2.784816574603424399e+01
5.589483923124413667e-02 2.799054753066209145e+01
5.594560656932882903e-02 2.813587651221548214e+01
5.599637390741352139e-02 2.828423069707734783e+01
5.604714124549821375e-02 2.843565813449889390e+01
5.609790858358289917e-02 2.859017663173859347e+01
5.614867592166759153e-02 2.874777598442029358e+01
5.619944325975228389e-02 2.890842228421223226e+01
5.625021059783696931e-02 2.907206377453284674e+01
5.630097793592166167e-02 2.923863765566814976e+01
5.635174527400635403e-02 2.940807714166829712e+01
5.640251261209104638e-02 2.958031793669856313e+01
5.645327995017573181e-02 2.975530317789728940e+01
5.650404728826042416e-02 2.993298586915545201e+01
5.655481462634511652e-02 3.011332798111513398e+01
5.660558196442980194e-02 3.029629573887205396e+01
5.665634930251449430e-02 3.048185110554814159e+01
5.670711664059918666e-02 3.066993997676199513e+01
5.675788397868387902e-02 3.086047798683973653e+01
5.680865131676856444e-02 3.105333498981840634e+01
5.685941865485325680e-02 3.124831919887378362e+01
5.691018599293794916e-02 3.144516172127039511e+01
5.696095333102263458e-02 3.164350194099597502e+01
5.701172066910732694e-02 3.184287399424727028e+01
5.706248800719201930e-02 3.204269449806864856e+01
5.711325534527671166e-02 3.224225168248572970e+01
5.716402268336139708e-02 3.244069603847285066e+01
5.721479002144608944e-02 3.263703243968277690e+01
5.726555735953078180e-02 3.283011341922545512e+01
5.731632469761546722e-02 3.301863298267922175e+01
5.736709203570015958e-02 3.320112018244292074e+01
5.741785937378485194e-02 3.337593182353273136e+01
5.746862671186954430e-02 3.354124418696343213e+01
5.751939404995422972e-02 3.369504449044261918e+01
5.757016138803892208e-02 3.383512380134629183e+01
5.762092872612361444e-02 3.395907407515676368e+01
5.767169606420829986e-02 3.406429273482508790e+01
5.772246340229299222e-02 3.414799860706092716e+01
5.777323074037768458e-02 3.420726301544989667e+01
5.782399807846237694e-02 3.423905934835072884e+01
5.787476541654706236e-02 3.424033342458252349e+01
5.792553275463175472e-02 3.420809542466164999e+01
5.797630009271644708e-02 3.413953201781619384e+01
5.802706743080113944e-02 3.403213465203523924e+01
5.807783476888582486e-02 3.388383698583209025e+01
5.812860210697051722e-02 3.369315151689515631e+01
5.817936944505520958e-02 3.345929317818181659e+01
5.823013678313989500e-02 3.318227668812776443e+01
5.828090412122458736e-02 3.286297532657518872e+01
5.833167145930927971e-02 3.250313181568907339e+01
5.838243879739397207e-02 3.210531688240930492e+01
5.843320613547865749e-02 3.167283711372420996e+01
5.848397347356334985e-02 3.120959976789778167e+01
5.853474081164804221e-02 3.071994708689064169e+01
5.858550814973272763e-02 3.020847545729495920e+01
5.863627548781741999e-02 2.967985510865282350e+01
5.868704282590211235e-02 2.913866413768597852e+01
5.873781016398680471e-02 2.858924719553581895e+01
5.878857750207149013e-02 2.803560507957532622e+01
5.883934484015618249e-02 2.748131757383257323e+01
5.889011217824087485e-02 2.692949875134659621e+01
5.894087951632556027e-02 2.638278179901617904e+01
5.899164685441025263e-02 2.584332914853358432e+01
5.904241419249494499e-02 2.531286301533765482e+01
5.909318153057963735e-02 2.479271106884089448e+01
5.914394886866432277e-02 2.428386171216919820e+01
5.919471620674901513e-02 2.378702334800551554e+01
5.924548354483370749e-02 2.330268219915580730e+01
5.929625088291839985e-02 2.283115391888524570e+01
5.934701822100308527e-02 2.237262545091470045e+01
5.939778555908777763e-02 2.192718528608021700e+01
5.944855289717246999e-02 2.149484213888927897e+01
5.949932023525715541e-02 2.107553376950028223e+01
5.955008757334184777e-02 2.066912888193231979e+01
5.960085491142654013e-02 2.027542556310041633e+01
5.965162224951123249e-02 1.989414960236321051e+01
5.970238958759591791e-02 1.952495540600935087e+01
5.975315692568061027e-02 1.916743130934569450e+01
5.980392426376530263e-02 1.882111007489572785e+01
5.985469160184998805e-02 1.848548436533075545e+01
5.990545893993468041e-02 1.816002606158501109e+01
5.995622627801937277e-02 1.784420752593281989e+01
6.000699361610406513e-02 1.753752238541526864e+01
6.005776095418875055e-02 1.723950325599508560e+01
6.010852829227344291e-02 1.694973413676268237e+01
6.015929563035813527e-02 1.666785597644570771e+01
6.021006296844282069e-02 1.639356501885287898e+01
6.026083030652751305e-02 1.612660472451082683e+01
6.031159764461220540e-02 1.586675306050605450e+01
6.036236498269689776e-02 1.561380752851337128e+01
6.041313232078158318e-02 1.536757037622188804e+01
6.046389965886627554e-02 1.512783607458084489e+01
6.051466699695096790e-02 1.489438251112272305e+01
6.056543433503565332e-02 1.466696664094959779e+01
6.061620167312034568e-02 1.444532469515509909e+01
6.066696901120503804e-02 1.422917653229088053e+01
6.071773634928973040e-02 1.401823332400698696e+01
6.076850368737441582e-02 1.381220745920319715e+01
6.081927102545910818e-02 1.361082332116085247e+01
6.087003836354380054e-02 1.341382746969376960e+01
6.092080570162848596e-02 1.322099680322931903e+01
6.097157303971317832e-02 1.303214353148314864e+01
6.102234037779787068e-02 1.284711625648921718e+01
6.107310771588256304e-02 1.266579706957343454e+01
6.112387505396724846e-02 1.248809520232810577e+01
6.117464239205194082e-02 1.231393828460875106e+01
6.122540973013663318e-02 1.214326255896923534e+01
6.127617706822132554e-02 1.197600344088866287e+01
6.132694440630601096e-02 1.181208762923851374e+01
6.137771174439070332e-02 1.165142763905439516e+01
6.142847908247539568e-02 1.149391923594848919e+01
6.147924642056008110e-02 1.133944186494197304e+01
6.153001375864477346e-02 1.118786182083603542e+01
6.158078109672946582e-02 1.103903761374820292e+01
6.163154843481415818e-02 1.089282674815405194e+01
6.168231577289884360e-02 1.074909297242112061e+01
6.173308311098353596e-02 1.060771299619972297e+01
6.178385044906822832e-02 1.046858174380744799e+01
6.183461778715291374e-02 1.033161542409280109e+01
6.188538512523760610e-02 1.019675202992715235e+01
6.193615246332229846e-02 1.006394927702445052e+01
6.198691980140699082e-02 9.933180374073787178e+00
6.203768713949167624e-02 9.804428308892317645e+00
6.208845447757636860e-02 9.677679491282530577e+00
6.213922181566106095e-02 9.552917606639949710e+00
6.218998915374574638e-02 9.430118435087038620e+00
6.224075649183043873e-02 9.309246224031966221e+00
6.229152382991513109e-02 9.190252003507442424e+00
6.234229116799982345e-02 9.073074017160653426e+00
6.239305850608450887e-02 8.957640204045373977e+00
6.244382584416920123e-02 8.843872406191669810e+00
6.249459318225389359e-02 8.731691715048869540e+00
6.254536052033858595e-02 8.621024155358403718e+00
6.259612785842327831e-02 8.511805802058320936e+00
6.264689519650795679e-02 8.403986486707424319e+00
6.269766253459264915e-02 8.297531487435199082e+00
6.274842987267734151e-02 8.192420970120410928e+00
6.279919721076203387e-02 8.088647372518495970e+00
6.284996454884672623e-02 7.986211292989292332e+00
6.290073188693141859e-02 7.885116673461745940e+00
6.295149922501611095e-02 7.785366109671187473e+00
6.300226656310078943e-02 7.686956993634637136e+00
6.305303390118548179e-02 7.589878952140594492e+00
6.310380123927017415e-02 7.494112768498762733e+00
6.315456857735486651e-02 7.399630731641357428e+00
6.320533591543955887e-02 7.306398186553262342e+00
6.325610325352425123e-02 7.214375968575803100e+00
6.330687059160894359e-02 7.123523371816680161e+00
6.335763792969362207e-02 7.033801300623662378e+00
6.340840526777831443e-02 6.945175262308969089e+00
6.345917260586300679e-02 6.857617875072651970e+00
6.350993994394769915e-02 6.771110598288868410e+00
6.356070728203239151e-02 6.685644458728998707e+00
6.361147462011708387e-02 6.601219653917780761e+00
6.366224195820177623e-02 6.517844055234733425e+00
6.371300929628646859e-02 6.435530787163136424e+00
6.376377663437114707e-02 6.354295198089988439e+00
6.381454397245583943e-02 6.274151638967246924e+00
6.386531131054053179e-02 6.195110514109323674e+00
6.391607864862522415e-02 6.117176055962840309e+00
6.396684598670991651e-02 6.040345199420086963e+00
6.401761332479460886e-02 5.964607791196569586e+00
6.406838066287930122e-02 5.889948173666833320e+00
6.411914800096397971e-02 5.816347951902093527e+00
6.416991533904867206e-02 5.743789525766286985e+00
6.422068267713336442e-02 5.672259796030633794e+00
6.427145001521805678e-02 5.601753383628485849e+00
6.432221735330274914e-02 5.532274765225347224e+00
6.437298469138744150e-02 5.463838924557404830e+00
6.442375202947213386e-02 5.396470409239644717e+00
6.447451936755681234e-02 5.330201000921786836e+00
6.452528670564150470e-02 5.265066478481647216e+00
6.457605404372619706e-02 5.201103118919841783e+00
6.462682138181088942e-02 5.138344608358345944e+00
6.467758871989558178e-02 5.076819930348690946e+00
6.472835605798027414e-02 5.016552592927690846e+00
6.477912339606496650e-02 4.957561297145089085e+00
6.482989073414964498e-02 4.899861888097317930e+00
6.488065807223433734e-02 4.843470208484657924e+00
6.493142541031902970e-02 4.788405327699384095e+00
6.498219274840372206e-02 4.734692567944343899e+00
6.503296008648841442e-02 4.682365800999711780e+00
6.508372742457310678e-02 4.631468637017551515e+00
6.513449476265779914e-02 4.582054343980119349e+00
6.518526210074247762e-02 4.534184580431920963e+00
6.523602943882716998e-02 4.487927243062634020e+00
6.528679677691186234e-02 4.443353876994918572e+00
6.533756411499655470e-02 4.400537140404393810e+00
6.538833145308124706e-02 4.359548753203009497e+00
6.543909879116593942e-02 4.320458214983149858e+00
6.548986612925063178e-02 4.283332390211313623e+00
6.554063346733531026e-02 4.248235872243705025e+00
6.559140080542000262e-02 4.215231887534011790e+00
6.564216814350469498e-02 4.184383408967159212e+00
6.569293548158938734e-02 4.155754120393501339e+00
6.574370281967407970e-02 4.129408910323165038e+00
6.579447015775877206e-02 4.105413660961943378e+00
6.584523749584346441e-02 4.083834222963327321e+00
6.589600483392814290e-02 4.064734605326824735e+00
6.594677217201283526e-02 4.048174540449196002e+00
6.599753951009752762e-02 4.034206685164350326e+00
6.604830684818221997e-02 4.022873775321442302e+00
6.609907418626691233e-02 4.014206059514267899e+00
6.614984152435160469e-02 4.008219301840917126e+00
6.620060886243629705e-02 4.004913574855119229e+00
6.625137620052097553e-02 4.004272974377983019e+00
6.630214353860566789e-02 4.006266288039821433e+00
6.635291087669036025e-02 4.010848547344225246e+00
6.640367821477505261e-02 4.017963296001984652e+00
6.645444555285974497e-02 4.027545324093760648e+00
6.650521289094443733e-02 4.039523559616652548e+00
6.655598022902912969e-02 4.053823788281148310e+00
6.660674756711382205e-02 4.070370898108422786e+00
6.665751490519850053e-02 4.089090419029114187e+00
6.670828224328319289e-02 4.109909240981317602e+00
6.675904958136788525e-02 4.132755529714658316e+00
6.680981691945257761e-02 4.157557995406918394e+00
6.686058425753726997e-02 4.184244782932342588e+00
6.691135159562196233e-02 4.212742325245342201e+00
6.696211893370665469e-02 4.242974518835199937e+00
6.701288627179133317e-02 4.274862534324630481e+00
6.706365360987602553e-02 4.308325465514087682e+00
6.711442094796071789e-02 4.343281857240219423e+00
6.716518828604541025e-02 4.379651961255143888e+00
6.721595562413010261e-02 4.417360388018833461e+00
6.726672296221479497e-02 4.456338694588097837e+00
6.731749030029948733e-02 4.496527411473002722e+00
6.736825763838416581e-02 4.537877081244941380e+00
6.741902497646885817e-02 4.580348048489613078e+00
6.746979231455355053e-02 4.623908969203608166e+00
6.752055965263824289e-02 4.668534248646726503e+00
6.757132699072293525e-02 4.714200820876262910e+00
6.762209432880762761e-02 4.760884813234464552e+00
6.767286166689231997e-02 4.808558674467994010e+00
6.772362900497699845e-02 4.857189281860040175e+00
6.777439634306169081e-02 4.906737389942446903e+00
6.782516368114638317e-02 4.957158561154550114e+00
6.787593101923107552e-02 5.008405457952830986e+00
6.792669835731576788e-02 5.060431117746356122e+00
6.797746569540046024e-02 5.113192625648835588e+00
6.802823303348515260e-02 5.166654493597904185e+00
6.807900037156983108e-02 5.220791081764880381e+00
6.812976770965452344e-02 5.275587565316428140e+00
6.818053504773921580e-02 5.331039227112609247e+00
6.823130238582390816e-02 5.387149184466363039e+00
6.828206972390860052e-02 5.443924960413735192e+00
6.833283706199329288e-02 5.501374519198646063e+00
6.838360440007798524e-02 5.559502461074177226e+00
6.843437173816266372e-02 5.618307008557408722e+00
6.848513907624735608e-02 5.677778243222811660e+00
6.853590641433204844e-02 5.737897816572615106e+00
6.858667375241674080e-02 5.798640110970549877e+00
6.863744109050143316e-02 5.859974607674657499e+00
6.868820842858612552e-02 5.921869054355367368e+00
6.873897576667081788e-02 5.984292927392848682e+00
6.878974310475549636e-02 6.047220660975525242e+00
6.884051044284018872e-02 6.110634167959210217e+00
6.889127778092488108e-02 6.174524302461492198e+00
6.894204511900957344e-02 6.238891094366398882e+00
6.899281245709426580e-02 6.303742788141605047e+00
6.904357979517895816e-02 6.369093898679836663e+00
6.909434713326365052e-02 6.434962615066361025e+00
6.914511447134832900e-02 6.501367919839903031e+00
6.919588180943302136e-02 6.568326756756087015e+00
6.924664914751771372e-02 6.635851508870311832e+00
6.929741648560240608e-02 6.703947981969516690e+00
6.934818382368709844e-02 6.772614052519406513e+00
6.939895116177179080e-02 6.841839133279526308e+00
6.944971849985648316e-02 6.911604606177956356e+00
6.950048583794116164e-02 6.981885331898676661e+00
6.955125317602585400e-02 7.052652239366862474e+00
6.960202051411054636e-02 7.123875823908128346e+00
6.965278785219523872e-02 7.195530172485695708e+00
6.970355519027993108e-02 7.267596946624548693e+00
6.975432252836462343e-02 7.340068652904627733e+00
6.980508986644931579e-02 7.412950563682038307e+00
6.985585720453399428e-02 7.486260827261268957e+00
6.990662454261868664e-02 7.560028596930663980e+00
6.995739188070337899e-02 7.634290351647537776e+00
7.000815921878807135e-02 7.709084905931406162e+00
7.005892655687276371e-02 7.784447848903055522e+00
7.010969389495745607e-02 7.860406269694335535e+00
7.016046123304214843e-02 7.936974602212020002e+00
7.021122857112684079e-02 8.014152264479561083e+00
7.026199590921151927e-02 8.091923503854310695e+00
7.031276324729621163e-02 8.170259529447392310e+00
7.036353058538090399e-02 8.249122664375109437e+00
7.041429792346559635e-02 8.328471933261363702e+00
7.046506526155028871e-02 8.408269264436416535e+00
7.051583259963498107e-02 8.488485375116825438e+00
7.056659993771967343e-02 8.569104450060587297e+00
7.061736727580435191e-02 8.650126921243424860e+00
7.066813461388904427e-02 8.731569974338585283e+00
7.071890195197373663e-02 8.813465780595400645e+00
7.076966929005842899e-02 8.895857797233754027e+00
7.082043662814312135e-02 8.978795723324822120e+00
7.087120396622781371e-02 9.062329805014899264e+00
7.092197130431250607e-02 9.146505165292630579e+00
7.097273864239718455e-02 9.231356739406598066e+00
7.102350598048187691e-02 9.316905289037821447e+00
7.107427331856656927e-02 9.403154886792759015e+00
7.112504065665126163e-02 9.490092204968096468e+00
7.117580799473595399e-02 9.577687865062896932e+00
7.122657533282064635e-02 9.665899948772718631e+00
7.127734267090533871e-02 9.754679503411534114e+00
7.132811000899001719e-02 9.843977517389401299e+00
7.137887734707470955e-02 9.933752478444324296e+00
7.142964468515940191e-02 1.002397737703815395e+01
7.148041202324409427e-02 1.011464498391105415e+01
7.153117936132878663e-02 1.020577045768494884e+01
7.158194669941347899e-02 1.029739078545803466e+01
7.163271403749817134e-02 1.038956111501605584e+01
7.168348137558284983e-02 1.048234855975009872e+01
7.173424871366754219e-02 1.057582442588934768e+01
7.178501605175223454e-02 1.067005596590689365e+01
7.183578338983692690e-02 1.076509871420716813e+01
7.188655072792161926e-02 1.086099027842462128e+01
7.193731806600631162e-02 1.095774622581773095e+01
7.198808540409100398e-02 1.105535848080802630e+01
7.203885274217568246e-02 1.115379645193937108e+01
7.208962008026037482e-02 1.125301090621221256e+01
7.214038741834506718e-02 1.135294036167177545e+01
7.219115475642975954e-02 1.145351945362148527e+01
7.224192209451445190e-02 1.155468837622814959e+01
7.229268943259914426e-02 1.165640219496878949e+01
7.234345677068383662e-02 1.175863867778783600e+01
7.239422410876851510e-02 1.186140339247033637e+01
7.244499144685320746e-02 1.196473118432983718e+01
7.249575878493789982e-02 1.206868371477630042e+01
7.254652612302259218e-02 1.217334337398674649e+01
7.259729346110728454e-02 1.227880442909119907e+01
7.264806079919197690e-02 1.238516262075291685e+01
7.269882813727666926e-02 1.249250453765883861e+01
7.274959547536134774e-02 1.260089801717892399e+01
7.280036281344604010e-02 1.271038462229099331e+01
7.285113015153073246e-02 1.282097500832342618e+01
7.290189748961542482e-02 1.293264775563953073e+01
7.295266482770011718e-02 1.304535199030840076e+01
7.300343216578480954e-02 1.315901379539058524e+01
7.305419950386950190e-02 1.327354599207753338e+01
7.310496684195419426e-02 1.338886035784432771e+01
7.315573418003887274e-02 1.350488083733565858e+01
7.320650151812356510e-02 1.362155593552800603e+01
7.325726885620825746e-02 1.373886840757765526e+01
7.330803619429294982e-02 1.385684065664336728e+01
7.335880353237764218e-02 1.397553488992691229e+01
7.340957087046233454e-02 1.409504792339377488e+01
7.346033820854702689e-02 1.421550136362285244e+01
7.351110554663170538e-02 1.433702854102567947e+01
7.356187288471639774e-02 1.445975991337369138e+01
7.361264022280109010e-02 1.458380870328354995e+01
7.366340756088578245e-02 1.470925836737549552e+01
7.371417489897047481e-02 1.483615323626995597e+01
7.376494223705516717e-02 1.496449339403884338e+01
7.381570957513985953e-02 1.509423458617209057e+01
7.386647691322453801e-02 1.522529358949665479e+01
7.391724425130923037e-02 1.535755896095965412e+01
7.396801158939392273e-02 1.549090637410613702e+01
7.401877892747861509e-02 1.562521692914135940e+01
7.406954626556330745e-02 1.576039607188255509e+01
7.412031360364799981e-02 1.589639031927341151e+01
7.417108094173269217e-02 1.603319906286896313e+01
7.422184827981737065e-02 1.617087937083820393e+01
7.427261561790206301e-02 1.630954282067584771e+01
7.432338295598675537e-02 1.644934470902375878e+01
7.437415029407144773e-02 1.659046718775162432e+01
7.442491763215614009e-02 1.673309871210620514e+01
7.447568497024083245e-02 1.687741254487067621e+01
7.452645230832552481e-02 1.702354698610272976e+01
7.457721964641020329e-02 1.717158964111011699e+01
7.462798698449489565e-02 1.732156756007944765e+01
7.467875432257958801e-02 1.747344456640718136e+01
7.472952166066428037e-02 1.762712651438837952e+01
7.478028899874897273e-02 1.778247448695952571e+01
7.483105633683366509e-02 1.793932498602650938e+01
7.488182367491835745e-02 1.809751502253293154e+01
7.493259101300303593e-02 1.825690888481895513e+01
7.498335835108772829e-02 1.841742258165298551e+01
7.503412568917242065e-02 1.857904185640054706e+01
7.508489302725711301e-02 1.874183044034744938e+01
7.513566036534180537e-02 1.890592678640993540e+01
7.518642770342649773e-02 1.907152956106347119e+01
7.523719504151119009e-02 1.923887417336595718e+01
7.528796237959586857e-02 1.940820410580604971e+01
7.533872971768056093e-02 1.957974148902018285e+01
7.538949705576525329e-02 1.975366120144615323e+01
7.544026439384994565e-02 1.993007196832068573e+01
7.549103173193463800e-02 2.010900677122592484e+01
7.554179907001933036e-02 2.029042360875913076e+01
7.559256640810402272e-02 2.047421640413150712e+01
7.564333374618870121e-02 2.066023466887839888e+01
7.569410108427339356e-02 2.084830941720572639e+01
7.574486842235808592e-02 2.103828186503535846e+01
7.579563576044277828e-02 2.123003082385070783e+01
7.584640309852747064e-02 2.142349464181360474e+01
7.589717043661216300e-02 2.161868422005579404e+01
7.594793777469685536e-02 2.181568503353779320e+01
7.599870511278153384e-02 2.201464798443905124e+01
7.604947245086622620e-02 2.221577090399824783e+01
7.610023978895091856e-02 2.241927412969409517e+01
7.615100712703561092e-02 2.262537444052067670e+01
7.620177446512030328e-02 2.283426156061153733e+01
7.625254180320499564e-02 2.304608051907348809e+01
7.630330914128968800e-02 2.326092167775628283e+01
7.635407647937436648e-02 2.347881862472349468e+01
7.640484381745905884e-02 2.369975278631619631e+01
7.645561115554375120e-02 2.392366281318631138e+01
7.650637849362844356e-02 2.415045662137290350e+01
7.655714583171313592e-02 2.438002428925481624e+01
7.660791316979782828e-02 2.461225055968186481e+01
7.665868050788252064e-02 2.484702618747417446e+01
7.670944784596721300e-02 2.508425761300026835e+01
7.676021518405189148e-02 2.532387440130961664e+01
7.681098252213658384e-02 2.556583368891965691e+01
7.686174986022127620e-02 2.581012073908255289e+01
7.691251719830596856e-02 2.605674481643983142e+01
7.696328453639066092e-02 2.630573003963414891e+01
7.701405187447535328e-02 2.655710158918590480e+01
7.706481921256004564e-02 2.681086844202317820e+01
7.711558655064472412e-02 2.706700442608261881e+01
7.716635388872941648e-02 2.732542964062698232e+01
7.721712122681410884e-02 2.758599410003995800e+01
7.726788856489880120e-02 2.784846491172232419e+01
7.731865590298349356e-02 2.811251758357223451e+01
7.736942324106818591e-02 2.837773139193312488e+01
7.742019057915287827e-02 2.864358828473568508e+01
7.747095791723755676e-02 2.890947459182485346e+01
7.752172525532224912e-02 2.917468480161745603e+01
7.757249259340694147e-02 2.943842672338383437e+01
7.762325993149163383e-02 2.969982739379029013e+01
7.767402726957632619e-02 2.995793909031549518e+01
7.772479460766101855e-02 3.021174485535708243e+01
7.777556194574571091e-02 3.046016312692553285e+01
7.782632928383038939e-02 3.070205149564635860e+01
7.787709662191508175e-02 3.093621024699228883e+01
7.792786395999977411e-02 3.116138706747704745e+01
7.797863129808446647e-02 3.137628487577151049e+01
7.802939863616915883e-02 3.157957495672645010e+01
7.808016597425385119e-02 3.176991727516415054e+01
7.813093331233854355e-02 3.194598900764992067e+01
7.818170065042322203e-02 3.210652108251983350e+01
7.823246798850791439e-02 3.225034110408817156e+01
7.828323532659260675e-02 3.237641974776654052e+01
7.833400266467729911e-02 3.248391681215750282e+01
7.838477000276199147e-02 3.257222277296747137e+01
7.843553734084668383e-02 3.264099194506363233e+01
7.848630467893137619e-02 3.269016414087249700e+01
7.853707201701605467e-02 3.271997284313818710e+01
7.858783935510074703e-02 3.273093918097138300e+01
7.863860669318543939e-02 3.272385222463881860e+01
7.868937403127013175e-02 3.269973716972393163e+01
7.874014136935482411e-02 3.265981380423522040e+01
7.879090870743951647e-02 3.260544822895272432e+01
7.884167604552420883e-02 3.253810113329132747e+01
7.889244338360888731e-02 3.245927600971488403e+01
7.894321072169357967e-02 3.237047050337777421e+01
7.899397805977827203e-02 3.227313363423890991e+01
7.904474539786296439e-02 3.216863092783529510e+01
7.909551273594765675e-02 3.205821863192122123e+01
7.914628007403234911e-02 3.194302730674678159e+01
7.919704741211704146e-02 3.182405429484289883e+01
7.924781475020171995e-02 3.170216400783105115e+01
7.929858208828641231e-02 3.157809465182289443e+01
7.934934942637110467e-02 3.145246991217932475e+01
7.940011676445579702e-02 3.132581414080680204e+01
7.945088410254048938e-02 3.119856963401375438e+01
7.950165144062518174e-02 3.107111459468795545e+01
7.955241877870987410e-02 3.094378034614052453e+01
7.960318611679456646e-02 3.081686637585192301e+01
7.965395345487924494e-02 3.069065193007210368e+01
7.970472079296393730e-02 3.056540322338918614e+01
7.975548813104862966e-02 3.044137587317335303e+01
7.980625546913332202e-02 3.031881284136156296e+01
7.985702280721801438e-02 3.019793883192832951e+01
7.990779014530270674e-02 3.007895260339778432e+01
7.995855748338739910e-02 2.996201889692072839e+01
8.000932482147207758e-02 2.984726160570277642e+01
8.006009215955676994e-02 2.973475945723282976e+01
8.011085949764146230e-02 2.962454495168935154e+01
8.016162683572615466e-02 2.951660673808758162e+01
8.021239417381084702e-02 2.941089514223273937e+01
8.026316151189553938e-02 2.930733026017486864e+01
8.031392884998023174e-02 2.920581189498539842e+01
8.036469618806491022e-02 2.910623057616079024e+01
8.041546352614960258e-02 2.900847887126267466e+01
8.046623086423429494e-02 2.891246212172874408e+01
8.051699820231898730e-02 2.881810762269332216e+01
8.056776554040367966e-02 2.872537120365177898e+01
8.061853287848837202e-02 2.863424026543405532e+01
8.066930021657306438e-02 2.854473266715121227e+01
8.072006755465774286e-02 2.845689142475561439e+01
8.077083489274243522e-02 2.837077586804366902e+01
8.082160223082712758e-02 2.828645052489955347e+01
8.087236956891181994e-02 2.820397338097034989e+01
8.092313690699651230e-02 2.812338519508573853e+01
8.097390424508120466e-02 2.804470124694194411e+01
8.102467158316589702e-02 2.796790637291652004e+01
8.107543892125057550e-02 2.789295358000684644e+01
8.112620625933526786e-02 2.781976606758703596e+01
8.117697359741996022e-02 2.774824220419271725e+01
8.122774093550465258e-02 2.767826287942450492e+01
8.127850827358934493e-02 2.760970059232597151e+01
8.132927561167403729e-02 2.754242955432890483e+01
8.138004294975872965e-02 2.747633593495428173e+01
8.143081028784340814e-02 2.741132719859914602e+01
8.148157762592810049e-02 2.734733937078976496e+01
8.153234496401279285e-02 2.728434114601235549e+01
8.158311230209748521e-02 2.722233407364148050e+01
8.163387964018217757e-02 2.716134861252336208e+01
8.168464697826686993e-02 2.710143651558588829e+01
8.173541431635156229e-02 2.704266062599301534e+01
8.178618165443624077e-02 2.698508357450084816e+01
8.183694899252093313e-02 2.692875696798262553e+01
8.188771633060562549e-02 2.687371245349319793e+01
8.193848366869031785e-02 2.681995562306161673e+01
8.198925100677501021e-02 2.676746323139593997e+01
8.204001834485970257e-02 2.671618376105749704e+01
8.209078568294439493e-02 2.666604105814882075e+01
8.214155302102907341e-02 2.661694057264246993e+01
8.219232035911376577e-02 2.656877761291649520e+01
8.224308769719845813e-02 2.652144689497213292e+01
8.229385503528315049e-02 2.647485249969313159e+01
8.234462237336784285e-02 2.642891717372119942e+01
8.239538971145253521e-02 2.638358980235356910e+01
8.244615704953722757e-02 2.633884994421398318e+01
8.249692438762190605e-02 2.629470861135922988e+01
8.254769172570659841e-02 2.625120499493430160e+01
8.259845906379129077e-02 2.620839948166586097e+01
8.264922640187598313e-02 2.616636392914813669e+01
8.269999373996067549e-02 2.612517061176557576e+01
8.275076107804536785e-02 2.608488140844226066e+01
8.280152841613006021e-02 2.604553865892453857e+01
8.285229575421473869e-02 2.600715873647313003e+01
8.290306309229943105e-02 2.596972889774050941e+01
8.295383043038412341e-02 2.593320750762309146e+01
8.300459776846881577e-02 2.589752738699193557e+01
8.305536510655350813e-02 2.586260181421509330e+01
8.310613244463820048e-02 2.582833258412256683e+01
8.315689978272289284e-02 2.579461942021380239e+01
8.320766712080758520e-02 2.576136989650544962e+01
8.325843445889226369e-02 2.572850885880432514e+01
8.330920179697695604e-02 2.569598620726369731e+01
8.335996913506164840e-02 2.566378191316141155e+01
8.341073647314634076e-02 2.563190737727911284e+01
8.346150381123103312e-02 2.560040271394290556e+01
8.351227114931572548e-02 2.556933019165941445e+01
8.356303848740041784e-02 2.553876473005390224e+01
8.361380582548509632e-02 2.550878286891649083e+01
8.366457316356978868e-02 2.547945185220657649e+01
8.371534050165448104e-02 2.545082036010484572e+01
8.376610783973917340e-02 2.542291203066289285e+01
8.381687517782386576e-02 2.539572237121503662e+01
8.386764251590855812e-02 2.536921912304852000e+01
8.391840985399325048e-02 2.534334573116946743e+01
8.396917719207792896e-02 2.531802733121692128e+01
8.401994453016262132e-02 2.529317856723454128e+01
8.407071186824731368e-02 2.526871251785479444e+01
8.412147920633200604e-02 2.524454995571476701e+01
8.417224654441669840e-02 2.522062806394455237e+01
8.422301388250139076e-02 2.519690762166564113e+01
8.427378122058608312e-02 2.517337763990915178e+01
8.432454855867076160e-02 2.515005658227250507e+01
8.437531589675545396e-02 2.512698969604103283e+01
8.442608323484014632e-02 2.510424257667786208e+01
8.447685057292483868e-02 2.508189176641629103e+01
8.452761791100953104e-02 2.506001376690625193e+01
8.457838524909422340e-02 2.503867415870321622e+01
8.462915258717891576e-02 2.501791847569451832e+01
8.467991992526359424e-02 2.499776610088146356e+01
8.473068726334828660e-02 2.497820785287431988e+01
8.478145460143297896e-02 2.495920729285134243e+01
8.483222193951767132e-02 2.494070525739501676e+01
8.488298927760236368e-02 2.492262680298250288e+01
8.493375661568705604e-02 2.490488963397145739e+01
8.498452395377174839e-02 2.488741310864440237e+01
8.503529129185642688e-02 2.487012698417220591e+01
8.508605862994111924e-02 2.485297910461253323e+01
8.513682596802581160e-02 2.483594124975590489e+01
8.518759330611050395e-02 2.481901240014937926e+01
8.523836064419519631e-02 2.480221881641677584e+01
8.528912798227988867e-02 2.478561063971445222e+01
8.533989532036458103e-02 2.476925519312471025e+01
8.539066265844925951e-02 2.475322772209375444e+01
8.544142999653395187e-02 2.473760081996777060e+01
8.549219733461864423e-02 2.472243409653288992e+01
8.554296467270333659e-02 2.470776566207314673e+01
8.559373201078802895e-02 2.469360669929912433e+01
8.564449934887272131e-02 2.467993985432612547e+01
8.569526668695741367e-02 2.466672153349698604e+01
8.574603402504209215e-02 2.465388759686675613e+01
8.579680136312678451e-02 2.464136150630375255e+01
8.584756870121147687e-02 2.462906376347964610e+01
8.589833603929616923e-02 2.461692144117885306e+01
8.594910337738086159e-02 2.460487671216911920e+01
8.599987071546555395e-02 2.459289345356927114e+01
8.605063805355024631e-02 2.458096121803708201e+01
8.610140539163493867e-02 2.456909611463018095e+01
8.615217272971961715e-02 2.455733844607800975e+01
8.620294006780430951e-02 2.454574730873361332e+01
8.625370740588900187e-02 2.453439274927059444e+01
8.630447474397369423e-02 2.452334642853428548e+01
8.635524208205838659e-02 2.451267199379064010e+01
8.640600942014307895e-02 2.450241644418705178e+01
8.645677675822777131e-02 2.449260366333404448e+01
8.650754409631244979e-02 2.448323100271093367e+01
8.655831143439714215e-02 2.447426938063945556e+01
8.660907877248183451e-02 2.446566688370456077e+01
8.665984611056652687e-02 2.445735539221695731e+01
8.671061344865121923e-02 2.444925935829273200e+01
8.676138078673591159e-02 2.444130558637793982e+01
8.681214812482060394e-02 2.443343272696735724e+01
8.686291546290528243e-02 2.442559920970041532e+01
8.691368280098997479e-02 2.441778851927751504e+01
8.696445013907466715e-02 2.441001105300873064e+01
8.701521747715935950e-02 2.440230226688764503e+01
8.706598481524405186e-02 2.439471736012314551e+01
8.711675215332874422e-02 2.438732327679050726e+01
8.716751949141343658e-02 2.438018921356487567e+01
8.721828682949811506e-02 2.437337702606866685e+01
8.726905416758280742e-02 2.436693288255490941e+01
8.731982150566749978e-02 2.436088124612018646e+01
8.737058884375219214e-02 2.435522185604954615e+01
8.742135618183688450e-02 2.434992993093732494e+01
8.747212351992157686e-02 2.434495942061918328e+01
8.752289085800626922e-02 2.434024883356239854e+01
8.757365819609094770e-02 2.433572895317951179e+01
8.762442553417564006e-02 2.433133159466974504e+01
8.767519287226033242e-02 2.432699841710241628e+01
8.772596021034502478e-02 2.432268870530023719e+01
8.777672754842971714e-02 2.431838502628607657e+01
8.782749488651440950e-02 2.431409581605216985e+01
8.787826222459910186e-02 2.430985430958564208e+01
8.792902956268378034e-02 2.430571377353926721e+01
8.797979690076847270e-02 2.430173964359094185e+01
8.803056423885316506e-02 2.429799975892280628e+01
8.808133157693785742e-02 2.429455426765477455e+01
8.813209891502254978e-02 2.429144684142641708e+01
8.818286625310724214e-02 2.428869856525435367e+01
8.823363359119193450e-02 2.428630533779887202e+01
8.828440092927661298e-02 2.428423897262846154e+01
8.833516826736130534e-02 2.428245159389295438e+01
8.838593560544599770e-02 2.428088249086058070e+01
8.843670294353069006e-02 2.427946638103342281e+01
8.848747028161538242e-02 2.427814200087228258e+01
8.853823761970007478e-02 2.427686002285349431e+01
8.858900495778476714e-02 2.427558941848343466e+01
8.863977229586944562e-02 2.427432152336529114e+01
8.869053963395413798e-02 2.427307123723589655e+01
8.874130697203883034e-02 2.427187505797436629e+01
8.879207431012352270e-02 2.427078603135469237e+01
8.884284164820821506e-02 2.426986616879630887e+01
8.889360898629290741e-02 2.426917735277651644e+01
8.894437632437759977e-02 2.426877209062370611e+01
8.899514366246227826e-02 2.426868558431605649e+01
8.904591100054697062e-02 2.426893040767939169e+01
8.909667833863166297e-02 2.426949465167956532e+01
8.914744567671635533e-02 2.427034380845111272e+01
8.919821301480104769e-02 2.427142604335344700e+01
8.924898035288574005e-02 2.427267997378644893e+01
8.929974769097043241e-02 2.427404372001965172e+01
8.935051502905511089e-02 2.427546385543130469e+01
8.940128236713980325e-02 2.427690295626700134e+01
8.945204970522449561e-02 2.427834469965171138e+01
8.950281704330918797e-02 2.427979583425010546e+01
8.955358438139388033e-02 2.428128479767401515e+01
8.960435171947857269e-02 2.428285722462757334e+01
8.965511905756326505e-02 2.428456902415067376e+01
8.970588639564795741e-02 2.428647804583999559e+01
8.975665373373263589e-02 2.428863555152670273e+01
8.980742107181732825e-02 2.429107872639205112e+01
8.985818840990202061e-02 2.429382529829697290e+01
8.990895574798671297e-02 2.429687101718424458e+01
8.995972308607140533e-02 2.430019033437371689e+01
9.001049042415609769e-02 2.430374017875148951e+01
9.006125776224079005e-02 2.430746630798789099e+01
9.011202510032546853e-02 2.431131135719349246e+01
9.016279243841016089e-02 2.431522344494954524e+01
9.021355977649485325e-02 2.431916406089592186e+01
9.026432711457954561e-02 2.432311399064144197e+01
9.031509445266423797e-02 2.432707626826006830e+01
9.036586179074893033e-02 2.433107558760900702e+01
9.041662912883362269e-02 2.433515419880469821e+01
9.046739646691830117e-02 2.433936495288919843e+01
9.051816380500299353e-02 2.434376268963900003e+01
9.056893114308768589e-02 2.434839545846070763e+01
9.061969848117237825e-02 2.435329705017975144e+01
9.067046581925707061e-02 2.435848201506190236e+01
9.072123315734176296e-02 2.436394384360400167e+01
9.077200049542645532e-02 2.436965642396485165e+01
9.082276783351113381e-02 2.437557838612264050e+01
9.087353517159582617e-02 2.438165957347581525e+01
9.092430250968051852e-02 2.438784866533356777e+01
9.097506984776521088e-02 2.439410088505715635e+01
9.102583718584990324e-02 2.440038473649337902e+01
9.107660452393459560e-02 2.440668680474266949e+01
9.112737186201928796e-02 2.441301385431493998e+01
9.117813920010396644e-02 2.441939178641433728e+01
9.122890653818865880e-02 2.442586147962149212e+01
9.127967387627335116e-02 2.443247208064788012e+01
9.133044121435804352e-02 2.443927282167356907e+01
9.138120855244273588e-02 2.444630477992496509e+01
9.143197589052742824e-02 2.445359405344433767e+01
9.148274322861212060e-02 2.446114757078883528e+01
9.153351056669679908e-02 2.446895224071464625e+01
9.158427790478149144e-02 2.447697751018789347e+01
9.163504524286618380e-02 2.448518078627990846e+01
9.168581258095087616e-02 2.449351471259264557e+01
9.173657991903556852e-02 2.450193504027688718e+01
9.178734725712026088e-02 2.451040780651625539e+01
9.183811459520495324e-02 2.451891470011494434e+01
9.188888193328963172e-02 2.452745580856223739e+01
9.193964927137432408e-02 2.453604935470083603e+01
9.199041660945901644e-02 2.454472849383285649e+01
9.204118394754370880e-02 2.455353569831654426e+01
9.209195128562840116e-02 2.456251564379707730e+01
9.214271862371309352e-02 2.457170776541716961e+01
9.219348596179778588e-02 2.458113972244980516e+01
9.224425329988246436e-02 2.459082287273847101e+01
9.229502063796715672e-02 2.460075052936725371e+01
9.234578797605184908e-02 2.461089930434899387e+01
9.239655531413654144e-02 2.462123331768992074e+01
9.244732265222123380e-02 2.463171055471516979e+01
9.249808999030592616e-02 2.464229027333791322e+01
9.254885732839061852e-02 2.465294016206675565e+01
9.259962466647531087e-02 2.466364197101823663e+01
9.265039200455998936e-02 2.467439459277220948e+01
9.270115934264468172e-02 2.468521402810000964e+01
9.275192668072937408e-02 2.469613025647430860e+01
9.280269401881406643e-02 2.470718162548823571e+01
9.285346135689875879e-02 2.471840784413342362e+01
9.290422869498345115e-02 2.472984290475495683e+01
9.295499603306814351e-02 2.474150922102664296e+01
9.300576337115282199e-02 2.475341398324983189e+01
9.305653070923751435e-02 2.476554828482566606e+01
9.310729804732220671e-02 2.477788907280235264e+01
9.315806538540689907e-02 2.479040351246903384e+01
9.320883272349159143e-02 2.480305498775707562e+01
9.325960006157628379e-02 2.481580971323622364e+01
9.331036739966097615e-02 2.482864282667685174e+01
9.336113473774565463e-02 2.484154288378799080e+01
9.341190207583034699e-02 2.485451390846879249e+01
9.346266941391503935e-02 2.486757456092747276e+01
9.351343675199973171e-02 2.488075452473476190e+01
9.356420409008442407e-02 2.489408878058677033e+01
9.361497142816911643e-02 2.490761089297475550e+01
9.366573876625380879e-02 2.492134665908180224e+01
9.371650610433848727e-02 2.493530938858384971e+01
9.376727344242317963e-02 2.494949771795201698e+01
9.381804078050787199e-02 2.496389631372331053e+01
9.386880811859256435e-02 2.497847922829415168e+01
9.391957545667725671e-02 2.499321517254637115e+01
9.397034279476194907e-02 2.500807364945579536e+01
9.402111013284664143e-02 2.502303078443061324e+01
9.407187747093131991e-02 2.503807378241291914e+01
9.412264480901601227e-02 2.505320320870063355e+01
9.417341214710070463e-02 2.506843268833538474e+01
9.422417948518539699e-02 2.508378609318708286e+01
9.427494682327008935e-02 2.509929276271634180e+01
9.432571416135478171e-02 2.511498169525238211e+01
9.437648149943947407e-02 2.513087586496851245e+01
9.442724883752415255e-02 2.514698780746561368e+01
9.447801617560884491e-02 2.516331736517217621e+01
9.452878351369353727e-02 2.517985204025955426e+01
9.457955085177822963e-02 2.519656986128118703e+01
9.463031818986292198e-02 2.521344414680846313e+01
9.468108552794761434e-02 2.523044915706173441e+01
9.473185286603230670e-02 2.524756544625730470e+01
9.478262020411698519e-02 2.526478380210882335e+01
9.483338754220167754e-02 2.528210696977350125e+01
9.488415488028636990e-02 2.529954883932929377e+01
9.493492221837106226e-02 2.531713132239809028e+01
9.498568955645575462e-02 2.533487963197062953e+01
9.503645689454044698e-02 2.535281700033723951e+01
9.508722423262513934e-02 2.537095995720615704e+01
9.513799157070981782e-02 2.538931513665352568e+01
9.518875890879451018e-02 2.540787823581915106e+01
9.523952624687920254e-02 2.542663529270967615e+01
9.529029358496389490e-02 2.544556597698074185e+01
9.534106092304858726e-02 2.546464818031305555e+01
9.539182826113327962e-02 2.548386292306290457e+01
9.544259559921797198e-02 2.550319851633344825e+01
9.549336293730265046e-02 2.552265306390596322e+01
9.554413027538734282e-02 2.554223474586201803e+01
9.559489761347203518e-02 2.556195982940470302e+01
9.564566495155672754e-02 2.558184888584796468e+01
9.569643228964141990e-02 2.560192211705110310e+01
9.574719962772611226e-02 2.562219489389173432e+01
9.579796696581080462e-02 2.564267453203178349e+01
9.584873430389548310e-02 2.566335900597062292e+01
9.589950164198017546e-02 2.568423782730890181e+01
9.595026898006486782e-02 2.570529481264353677e+01
9.600103631814956018e-02 2.572651205529120588e+01
9.605180365623425254e-02 2.574787417213723728e+01
9.610257099431894490e-02 2.576937185971093669e+01
9.615333833240363726e-02 2.579100396235352122e+01
9.620410567048832962e-02 2.581277759719872478e+01
9.625487300857300810e-02 2.583470632987550530e+01
9.630564034665770046e-02 2.585680685545595026e+01
9.635640768474239282e-02 2.587909500051880229e+01
9.640717502282708518e-02 2.590158202758248507e+01
9.645794236091177754e-02 2.592427214255290835e+01
9.650870969899646989e-02 2.594716179573638826e+01
9.655947703708116225e-02 2.597024090863083501e+01
9.661024437516584074e-02 2.599349567343831424e+01
9.666101171325053310e-02 2.601691218606297085e+01
9.671177905133522545e-02 2.604047998269528819e+01
9.676254638941991781e-02 2.606419459820165940e+01
9.681331372750461017e-02 2.608805853359028504e+01
9.686408106558930253e-02 2.611208043669523349e+01
9.691484840367399489e-02 2.613627275651947457e+01
9.696561574175867337e-02 2.616064851096803778e+01
9.701638307984336573e-02 2.618521801585077569e+01
9.706715041792805809e-02 2.620998641158853815e+01
9.711791775601275045e-02 2.623495260105403304e+01
9.716868509409744281e-02 2.626010983720572511e+01
9.721945243218213517e-02 2.628544776815465767e+01
9.727021977026682753e-02 2.631095536863773887e+01
9.732098710835150601e-02 2.633662395833843561e+01
9.737175444643619837e-02 2.636244949263274506e+01
9.742252178452089073e-02 2.638843351957827821e+01
9.747328912260558309e-02 2.641458257478465299e+01
9.752405646069027545e-02 2.644090622636971588e+01
9.757482379877496781e-02 2.646741435594854508e+01
9.762559113685966017e-02 2.649411445880975791e+01
9.767635847494433865e-02 2.652100971403727314e+01
9.772712581302903101e-02 2.654809833202722302e+01
9.777789315111372337e-02 2.657537431176221787e+01
9.782866048919841573e-02 2.660282934349289974e+01
9.787942782728310809e-02 2.663045528223906544e+01
9.793019516536780045e-02 2.665824647386227753e+01
9.798096250345249281e-02 2.668620127400163256e+01
9.803172984153717129e-02 2.671432234472708700e+01
9.808249717962186365e-02 2.674261567709965348e+01
9.813326451770655601e-02 2.677108866525508546e+01
9.818403185579124837e-02 2.679974783511207903e+01
9.823479919387594073e-02 2.682859692135061636e+01
9.828556653196063309e-02 2.685763586157830929e+01
9.833633387004532544e-02 2.688686097849114276e+01
9.838710120813000393e-02 2.691626624691264524e+01
9.843786854621469629e-02 2.694584521239431751e+01
9.848863588429938865e-02 2.697559294292060272e+01
9.853940322238408100e-02 2.700550740775839031e+01
9.859017056046877336e-02 2.703558987741036646e+01
9.864093789855346572e-02 2.706584425857062470e+01
9.869170523663815808e-02 2.709627561536016671e+01
9.874247257472283656e-02 2.712688837672432030e+01
9.879323991280752892e-02 2.715768481292638725e+01
9.884400725089222128e-02 2.718866425783835794e+01
9.889477458897691364e-02 2.721982329536986001e+01
9.894554192706160600e-02 2.725115680424628906e+01
9.899630926514629836e-02 2.728265947318643825e+01
9.904707660323099072e-02 2.731432725254394711e+01
9.909784394131568308e-02 2.734615824675616125e+01
9.914861127940036156e-02 2.737815275884083732e+01
9.919937861748505392e-02 2.741031249900377276e+01
9.925014595556974628e-02 2.744263925654403025e+01
9.930091329365443864e-02 2.747513350726584846e+01
9.935168063173913100e-02 2.750779343077683947e+01
9.940244796982382336e-02 2.754061464932716774e+01
9.945321530790851572e-02 2.757359073593662302e+01
9.950398264599319420e-02 2.760671427065658179e+01
9.955474998407788656e-02 2.763997804456006335e+01
9.960551732216257892e-02 2.767337598233140028e+01
9.965628466024727128e-02 2.770690348281695137e+01
9.970705199833196364e-02 2.774055711219229536e+01
9.975781933641665600e-02 2.777433383625720253e+01
9.980858667450134836e-02 2.780823015008576959e+01
9.985935401258602684e-02 2.784224148970111301e+01
9.991012135067071920e-02 2.787636218444061953e+01
9.996088868875541156e-02 2.791058598350565489e+01
1.000116560268401039e-01 2.794490695740496022e+01
1.000624233649247963e-01 2.797932042626490556e+01
1.001131907030094886e-01 2.801382355839833949e+01
1.001639580410941810e-01 2.804841541342052125e+01
1.002147253791788595e-01 2.808309641936381951e+01
1.002654927172635518e-01 2.811786748586559526e+01
1.003162600553482442e-01 2.815272908170306110e+01
1.003670273934329366e-01 2.818768059751308641e+01
1.004177947315176289e-01 2.822272018108111880e+01
1.004685620696023213e-01 2.825784503232905820e+01
1.005193294076870136e-01 2.829305196313627491e+01
1.005700967457716921e-01 2.832833793844722692e+01
1.006208640838563845e-01 2.836370035249977661e+01
1.006716314219410768e-01 2.839913693483600099e+01
1.007223987600257692e-01 2.843464535801389914e+01
1.007731660981104616e-01 2.847022275263390512e+01
1.008239334361951539e-01 2.850586536789827008e+01
1.008747007742798463e-01 2.854156853799384308e+01
1.009254681123645248e-01 2.857732696634788638e+01
1.009762354504492171e-01 2.861313519185106458e+01
1.010270027885339095e-01 2.864898802122624133e+01
1.010777701266186018e-01 2.868488073440157038e+01
1.011285374647032942e-01 2.872080898086465339e+01
1.011793048027879866e-01 2.875676842964335123e+01
1.012300721408726789e-01 2.879275434414254775e+01
1.012808394789573574e-01 2.882876127576336955e+01
1.013316068170420498e-01 2.886478300010693943e+01
1.013823741551267421e-01 2.890081269527328089e+01
1.014331414932114345e-01 2.893684324643724182e+01
1.014839088312961268e-01 2.897286751030792118e+01
1.015346761693808192e-01 2.900887840818780461e+01
1.015854435074655115e-01 2.904486881430977974e+01
1.016362108455501900e-01 2.908083131392555742e+01
1.016869781836348824e-01 2.911675796768463798e+01
1.017377455217195747e-01 2.915264020601641093e+01
1.017885128598042671e-01 2.918846890049551490e+01
1.018392801978889595e-01 2.922423456277681808e+01
1.018900475359736518e-01 2.925992755786478483e+01
1.019408148740583442e-01 2.929553821955110138e+01
1.019915822121430227e-01 2.933105681706490486e+01
1.020423495502277150e-01 2.936647340620503144e+01
1.020931168883124074e-01 2.940177765768507712e+01
1.021438842263970997e-01 2.943695875911538096e+01
1.021946515644817921e-01 2.947200543671785411e+01
1.022454189025664845e-01 2.950690607081711647e+01
1.022961862406511768e-01 2.954164882773705614e+01
1.023469535787358553e-01 2.957622172794872029e+01
1.023977209168205477e-01 2.961061261423001056e+01
1.024484882549052400e-01 2.964480904489103708e+01
1.024992555929899324e-01 2.967879817843208912e+01
1.025500229310746247e-01 2.971256671407123306e+01
1.026007902691593171e-01 2.974610091225942199e+01
1.026515576072440095e-01 2.977938666805664525e+01
1.027023249453287018e-01 2.981240958046850409e+01
1.027530922834133803e-01 2.984515496902063347e+01
1.028038596214980727e-01 2.987760782655312042e+01
1.028546269595827650e-01 2.990975273812598800e+01
1.029053942976674574e-01 2.994157381373147331e+01
1.029561616357521497e-01 2.997305466790827566e+01
1.030069289738368421e-01 3.000417844477162532e+01
1.030576963119215345e-01 3.003492785701237366e+01
1.031084636500062129e-01 3.006528520134709481e+01
1.031592309880909053e-01 3.009523233243641371e+01
1.032099983261755977e-01 3.012475060669315852e+01
1.032607656642602900e-01 3.015382082565237098e+01
1.033115330023449824e-01 3.018242320427998138e+01
1.033623003404296747e-01 3.021053736821227176e+01
1.034130676785143671e-01 3.023814236212293594e+01
1.034638350165990456e-01 3.026521664474338635e+01
1.035146023546837379e-01 3.029173805758627935e+01
1.035653696927684303e-01 3.031768377369600032e+01
1.036161370308531227e-01 3.034303024486108669e+01
1.036669043689378150e-01 3.036775316257041979e+01
1.037176717070225074e-01 3.039182743371998896e+01
1.037684390451071997e-01 3.041522715878219429e+01
1.038192063831918782e-01 3.043792559777303808e+01
1.038699737212765706e-01 3.045989511838106623e+01
1.039207410593612629e-01 3.048110713250616755e+01
1.039715083974459553e-01 3.050153203258194878e+01
1.040222757355306477e-01 3.052113913408771850e+01
1.040730430736153400e-01 3.053989662103814240e+01
1.041238104117000324e-01 3.055777148529442400e+01
1.041745777497847109e-01 3.057472945266682629e+01
1.042253450878694032e-01 3.059073489600276829e+01
1.042761124259540956e-01 3.060575074097316772e+01
1.043268797640387879e-01 3.061973836958557627e+01
1.043776471021234803e-01 3.063265752101123951e+01
1.044284144402081727e-01 3.064446618457726146e+01
1.044791817782928650e-01 3.065512047968730158e+01
1.045299491163775435e-01 3.066457452137135675e+01
1.045807164544622359e-01 3.067278027377984273e+01
1.046314837925469282e-01 3.067968739399118761e+01
1.046822511306316206e-01 3.068524306536891899e+01
1.047330184687163129e-01 3.068939181685879802e+01
1.047837858068010053e-01 3.069207532457535237e+01
1.048345531448856977e-01 3.069323219423144877e+01
1.048853204829703761e-01 3.069279772474626355e+01
1.049360878210550685e-01 3.069070365295077707e+01
1.049868551591397609e-01 3.068687787728770644e+01
1.050376224972244532e-01 3.068124415714715170e+01
1.050883898353091456e-01 3.067372178476815137e+01
1.051391571733938379e-01 3.066422522784533555e+01
1.051899245114785303e-01 3.065266374130578697e+01
1.052406918495632088e-01 3.063894094586395056e+01
1.052914591876479011e-01 3.062295436983469088e+01
1.053422265257325935e-01 3.060459495037665789e+01
1.053929938638172858e-01 3.058374649064016992e+01
1.054437612019019782e-01 3.056028506951826884e+01
1.054945285399866706e-01 3.053407840027584541e+01
1.055452958780713629e-01 3.050498513354264318e+01
1.055960632161560553e-01 3.047285409983776461e+01
1.056468305542407338e-01 3.043752348675239716e+01
1.056975978923254261e-01 3.039881994594699322e+01
1.057483652304101185e-01 3.035655762487103715e+01
1.057991325684948108e-01 3.031053711782598370e+01
1.058498999065795032e-01 3.026054433098065388e+01
1.059006672446641956e-01 3.020634925617516942e+01
1.059514345827488879e-01 3.014770464882590062e+01
1.060022019208335664e-01 3.008434460574317626e+01
1.060529692589182588e-01 3.001598303965966963e+01
1.061037365970029511e-01 2.994231204859796236e+01
1.061545039350876435e-01 2.986300018036191517e+01
1.062052712731723358e-01 2.977769059515840055e+01
1.062560386112570282e-01 2.968599913311809857e+01
1.063068059493417206e-01 2.958751229846909681e+01
1.063575732874263990e-01 2.948178517866914916e+01
1.064083406255110914e-01 2.936833932530610625e+01
1.064591079635957838e-01 2.924666063445128827e+01
1.065098753016804761e-01 2.911619727794617773e+01
1.065606426397651685e-01 2.897635775445580819e+01
1.066114099778498608e-01 2.882650915067212694e+01
1.066621773159345532e-01 2.866597572950199435e+01
1.067129446540192317e-01 2.849403799420774419e+01
1.067637119921039240e-01 2.830993241570302033e+01
1.068144793301886164e-01 2.811285205516020014e+01
1.068652466682733088e-01 2.790194836544069545e+01
1.069160140063580011e-01 2.767633451192635619e+01
1.069667813444426935e-01 2.743509061411741357e+01
1.070175486825273858e-01 2.717727137018559702e+01
1.070683160206120643e-01 2.690191658151271525e+01
1.071190833586967567e-01 2.660806513406066642e+01
1.071698506967814490e-01 2.629477300523019778e+01
1.072206180348661414e-01 2.596113583144757797e+01
1.072713853729508338e-01 2.560631647149326184e+01
1.073221527110355261e-01 2.522957780865509392e+01
1.073729200491202185e-01 2.483032072576606453e+01
1.074236873872048970e-01 2.440812673982524572e+01
1.074744547252895893e-01 2.396280418833961434e+01
1.075252220633742817e-01 2.349443613086252114e+01
1.075759894014589740e-01 2.300342731404175112e+01
1.076267567395436664e-01 2.249054673751087563e+01
1.076775240776283588e-01 2.195696168942998838e+01
1.077282914157130511e-01 2.140425876921744930e+01
1.077790587537977296e-01 2.083444756602253278e+01
1.078298260918824220e-01 2.024994346315241245e+01
1.078805934299671143e-01 1.965352754616396780e+01
1.079313607680518067e-01 1.904828371610192406e+01
1.079821281061364990e-01 1.843751559318661037e+01
1.080328954442211914e-01 1.782464824398067904e+01
1.080836627823058838e-01 1.721312172187104750e+01
1.081344301203905622e-01 1.660628448001373059e+01
1.081851974584752546e-01 1.600729467350529944e+01
1.082359647965599470e-01 1.541903622940662189e+01
1.082867321346446393e-01 1.484405457927460326e+01
1.083374994727293317e-01 1.428451452575456138e+01
1.083882668108140240e-01 1.374218029944345787e+01
1.084390341488987164e-01 1.321841582957619288e+01
1.084898014869833949e-01 1.271420183312282859e+01
1.085405688250680872e-01 1.223016559028847716e+01
1.085913361631527796e-01 1.176661915407030534e+01
1.086421035012374720e-01 1.132360208826991510e+01
1.086928708393221643e-01 1.090092546459379186e+01
1.087436381774068567e-01 1.049821461100962949e+01
1.087944055154915490e-01 1.011494886358241097e+01
1.088451728535762275e-01 9.750497250388226789e+00
1.088959401916609199e-01 9.404149587138917354e+00
1.089467075297456122e-01 9.075142879095475124e+00
1.089974748678303046e-01 8.762683211864779054e+00
1.090482422059149969e-01 8.465963494555623470e+00
1.090990095439996893e-01 8.184177515885545873e+00
1.091497768820843817e-01 7.916530809824754655e+00
1.092005442201690740e-01 7.662248821740914373e+00
1.092513115582537525e-01 7.420582834437381869e+00
1.093020788963384449e-01 7.190814067549076150e+00
1.093528462344231372e-01 6.972256311797711881e+00
1.094036135725078296e-01 6.764257407022992830e+00
1.094543809105925219e-01 6.566199823118723522e+00
1.095051482486772143e-01 6.377500557827094241e+00
1.095559155867619067e-01 6.197610525635616874e+00
1.096066829248465851e-01 6.026013577917707309e+00
1.096574502629312775e-01 5.862225265691051845e+00
1.097082176010159699e-01 5.705791432482614667e+00
1.097589849391006622e-01 5.556286705186771258e+00
1.098097522771853546e-01 5.413312934900559981e+00
1.098605196152700469e-01 5.276497626933096541e+00
1.099112869533547393e-01 5.145492389010817291e+00
1.099620542914394178e-01 5.019971418646887784e+00
1.100128216295241101e-01 4.899630044360134384e+00
1.100635889676088025e-01 4.784183330530981770e+00
1.101143563056934949e-01 4.673364751936317951e+00
1.101651236437781872e-01 4.566924941148873707e+00
1.102158909818628796e-01 4.464630509849451201e+00
1.102666583199475719e-01 4.366262943526464824e+00
1.103174256580322504e-01 4.271617567896957901e+00
1.103681929961169428e-01 4.180502584590475301e+00
1.104189603342016351e-01 4.092738173100422649e+00
1.104697276722863275e-01 4.008155655677392737e+00
1.105204950103710199e-01 3.926596721655956301e+00
1.105712623484557122e-01 3.847912707640336105e+00
1.106220296865404046e-01 3.771963929985968633e+00
1.106727970246250831e-01 3.698619066092431851e+00
1.107235643627097754e-01 3.627754581141146240e+00
1.107743317007944678e-01 3.559254197052085456e+00
1.108250990388791601e-01 3.493008400602406915e+00
1.108758663769638525e-01 3.428913987819329545e+00
1.109266337150485449e-01 3.366873641937084827e+00
1.109774010531332372e-01 3.306795542386313347e+00
1.110281683912179157e-01 3.248593002454030820e+00
1.110789357293026081e-01 3.192184133420069791e+00
1.111297030673873004e-01 3.137491533137752864e+00
1.111804704054719928e-01 3.084441997174403483e+00
1.112312377435566851e-01 3.032966250774040695e+00
1.112820050816413775e-01 2.982998700033500761e+00
1.113327724197260699e-01 2.934477200813959463e+00
1.113835397578107483e-01 2.887342844020259758e+00
1.114343070958954407e-01 2.841539755993307992e+00
1.114850744339801331e-01 2.797014912856690128e+00
1.115358417720648254e-01 2.753717967754188756e+00
1.115866091101495178e-01 2.711601089997496050e+00
1.116373764482342101e-01 2.670618815224080844e+00
1.116881437863189025e-01 2.630727905735497529e+00
1.117389111244035810e-01 2.591887220255207680e+00
1.117896784624882733e-01 2.554057592402560140e+00
1.118404458005729657e-01 2.517201717240105108e+00
1.118912131386576581e-01 2.481284045297188712e+00
1.119419804767423504e-01 2.446270683525271217e+00
1.119927478148270428e-01 2.412129302679187237e+00
1.120435151529117351e-01 2.378829050661033229e+00
1.120942824909964275e-01 2.346340471397994065e+00
1.121450498290811060e-01 2.314635428859811661e+00
1.121958171671657983e-01 2.283687035851086566e+00
1.122465845052504907e-01 2.253469587243668304e+00
1.122973518433351831e-01 2.223958497337347406e+00
1.123481191814198754e-01 2.195130241063977472e+00
1.123988865195045678e-01 2.166962298768873918e+00
1.124496538575892601e-01 2.139433104325599189e+00
1.125004211956739386e-01 2.112521996357324294e+00
1.125511885337586310e-01 2.086209172354529073e+00
1.126019558718433233e-01 2.060475645496638197e+00
1.126527232099280157e-01 2.035303203995131316e+00
1.127034905480127081e-01 2.010674372793528342e+00
1.127542578860974004e-01 1.986572377469275175e+00
1.128050252241820928e-01 1.962981110192446144e+00
1.128557925622667713e-01 1.939885097611286247e+00
1.129065599003514636e-01 1.917269470538551124e+00
1.129573272384361560e-01 1.895119935325733307e+00
1.130080945765208483e-01 1.873422746818449891e+00
1.130588619146055407e-01 1.852164682794076533e+00
1.131096292526902330e-01 1.831333019789975314e+00
1.131603965907749254e-01 1.810915510236104087e+00
1.132111639288596039e-01 1.790900360813422854e+00
1.132619312669442962e-01 1.771276211962473424e+00
1.133126986050289886e-01 1.752032118473301647e+00
1.133634659431136810e-01 1.733157531091946701e+00
1.134142332811983733e-01 1.714642279083111731e+00
1.134650006192830657e-01 1.696476553691683486e+00
1.135157679573677580e-01 1.678650892451808652e+00
1.135665352954524365e-01 1.661156164292617365e+00
1.136173026335371289e-01 1.643983555395335694e+00
1.136680699716218212e-01 1.627124555759027258e+00
1.137188373097065136e-01 1.610570946432775985e+00
1.137696046477912060e-01 1.594314787378669829e+00
1.138203719858758983e-01 1.578348405928320153e+00
1.138711393239605907e-01 1.562664385800215827e+00
1.139219066620452692e-01 1.547255556646682795e+00
1.139726740001299615e-01 1.532114984100437782e+00
1.140234413382146539e-01 1.517235960294284869e+00
1.140742086762993462e-01 1.502611994826602793e+00
1.141249760143840386e-01 1.488236806149780600e+00
1.141757433524687310e-01 1.474104313358331142e+00
1.142265106905534233e-01 1.460208628355481819e+00
1.142772780286381018e-01 1.446544048378815006e+00
1.143280453667227942e-01 1.433105048865995990e+00
1.143788127048074865e-01 1.419886276643234524e+00
1.144295800428921789e-01 1.406882543420041376e+00
1.144803473809768712e-01 1.394088819574863525e+00
1.145311147190615636e-01 1.381500228216416160e+00
1.145818820571462560e-01 1.369112039507336620e+00
1.146326493952309344e-01 1.356919665236544281e+00
1.146834167333156268e-01 1.344918653628118577e+00
1.147341840714003192e-01 1.333104684374619708e+00
1.147849514094850115e-01 1.321473563884000724e+00
1.148357187475697039e-01 1.310021220729418401e+00
1.148864860856543962e-01 1.298743701291634967e+00
1.149372534237390886e-01 1.287637165585571619e+00
1.149880207618237671e-01 1.276697883260931921e+00
1.150387880999084594e-01 1.265922229769077756e+00
1.150895554379931518e-01 1.255306682688321018e+00
1.151403227760778442e-01 1.244847818199328993e+00
1.151910901141625365e-01 1.234542307704148634e+00
1.152418574522472289e-01 1.224386914581616637e+00
1.152926247903319212e-01 1.214378491072618305e+00
1.153433921284165997e-01 1.204513975289373207e+00
1.153941594665012921e-01 1.194790388342640286e+00
1.154449268045859844e-01 1.185204831582084450e+00
1.154956941426706768e-01 1.175754483943894035e+00
1.155464614807553692e-01 1.166436599401583507e+00
1.155972288188400615e-01 1.157248504515457910e+00
1.156479961569247539e-01 1.148187596076233774e+00
1.156987634950094462e-01 1.139251338839057048e+00
1.157495308330941247e-01 1.130437263344099552e+00
1.158002981711788171e-01 1.121742963819921224e+00
1.158510655092635094e-01 1.113166096166099628e+00
1.159018328473482018e-01 1.104704376011830913e+00
1.159526001854328942e-01 1.096355576847175994e+00
1.160033675235175865e-01 1.088117528223644825e+00
1.160541348616022789e-01 1.079988114021678269e+00
1.161049021996869574e-01 1.071965270781368496e+00
1.161556695377716497e-01 1.064046986094610903e+00
1.162064368758563421e-01 1.056231297054991192e+00
1.162572042139410344e-01 1.048516288764134385e+00
1.163079715520257268e-01 1.040900092891070328e+00
1.163587388901104192e-01 1.033380886282578404e+00
1.164095062281951115e-01 1.025956889622742674e+00
1.164602735662797900e-01 1.018626366138846606e+00
1.165110409043644824e-01 1.011387620352311778e+00
1.165618082424491747e-01 1.004238996872324652e+00
1.166125755805338671e-01 9.971788792307174631e-01
1.166633429186185594e-01 9.902056887563842613e-01
1.167141102567032518e-01 9.833178834877778218e-01
1.167648775947879441e-01 9.765139571221252979e-01
1.168156449328726226e-01 9.697924380000815248e-01
1.168664122709573150e-01 9.631518881246413644e-01
1.169171796090420073e-01 9.565909022128827877e-01
1.169679469471266997e-01 9.501081067797169100e-01
1.170187142852113921e-01 9.437021592522361058e-01
1.170694816232960844e-01 9.373717471136353563e-01
1.171202489613807768e-01 9.311155870753903274e-01
1.171710162994654553e-01 9.249324242768075521e-01
1.172217836375501476e-01 9.188210315108817916e-01
1.172725509756348400e-01 9.127802084752200118e-01
1.173233183137195323e-01 9.068087810473496324e-01
1.173740856518042247e-01 9.009056005831808100e-01
1.174248529898889171e-01 8.950695432380222361e-01
1.174756203279736094e-01 8.892995093089821612e-01
1.175263876660582879e-01 8.835944225980780775e-01
1.175771550041429803e-01 8.779532297952516995e-01
1.176279223422276726e-01 8.723748998803223520e-01
1.176786896803123650e-01 8.668584235433514085e-01
1.177294570183970573e-01 8.614028126225108384e-01
1.177802243564817497e-01 8.560070995589292853e-01
1.178309916945664421e-01 8.506703368678548705e-01
1.178817590326511205e-01 8.453915966254575975e-01
1.179325263707358129e-01 8.401699699709296310e-01
1.179832937088205053e-01 8.350045666233343322e-01
1.180340610469051976e-01 8.298945144127997109e-01
1.180848283849898900e-01 8.248389588256269667e-01
1.181355957230745823e-01 8.198370625629872732e-01
1.181863630611592747e-01 8.148880051129160362e-01
1.182371303992439532e-01 8.099909823350591731e-01
1.182878977373286455e-01 8.051452060579418202e-01
1.183386650754133379e-01 8.003499036882325557e-01
1.183894324134980303e-01 7.956043178316825060e-01
1.184401997515827226e-01 7.909077059253747377e-01
1.184909670896674150e-01 7.862593398805350908e-01
1.185417344277521073e-01 7.816585057361018496e-01
1.185925017658367997e-01 7.771045033217935938e-01
1.186432691039214782e-01 7.725966459312846313e-01
1.186940364420061705e-01 7.681342600041486390e-01
1.187448037800908629e-01 7.637166848168827071e-01
1.187955711181755553e-01 7.593432721823933917e-01
1.188463384562602476e-01 7.550133861576970862e-01
1.188971057943449400e-01 7.507264027594896527e-01
1.189478731324296323e-01 7.464817096873918034e-01
1.189986404705143108e-01 7.422787060546538473e-01
1.190494078085990032e-01 7.381168021258240897e-01
1.191001751466836955e-01 7.339954190614871310e-01
1.191509424847683879e-01 7.299139886697327828e-01
1.192017098228530803e-01 7.258719531640068778e-01
1.192524771609377726e-01 7.218687649274527773e-01
1.193032444990224650e-01 7.179038862835568358e-01
1.193540118371071435e-01 7.139767892728657861e-01
1.194047791751918358e-01 7.100869554357813751e-01
1.194555465132765282e-01 7.062338756012735974e-01
1.195063138513612205e-01 7.024170496814149400e-01
1.195570811894459129e-01 6.986359864714574153e-01
1.196078485275306053e-01 6.948902034554900187e-01
1.196586158656152976e-01 6.911792266171732368e-01
1.197093832036999761e-01 6.875025902556657353e-01
1.197601505417846685e-01 6.838598368062459576e-01
1.198109178798693608e-01 6.802505166656585001e-01
1.198616852179540532e-01 6.766741880219533378e-01
1.199124525560387455e-01 6.731304166884136686e-01
1.199632198941234379e-01 6.696187759419569563e-01
1.200139872322081303e-01 6.661388463653371561e-01
1.200647545702928087e-01 6.626902156934385557e-01
1.201155219083775011e-01 6.592724786632589984e-01
1.201662892464621935e-01 6.558852368676038047e-01
1.202170565845468858e-01 6.525280986124599725e-01
1.202678239226315782e-01 6.492006787776306576e-01
1.203185912607162705e-01 6.459025986807653830e-01
1.203693585988009629e-01 6.426334859445741454e-01
1.204201259368856414e-01 6.393929743670698773e-01
1.204708932749703337e-01 6.361807037950142352e-01
1.205216606130550261e-01 6.329963200001764712e-01
1.205724279511397184e-01 6.298394745586219923e-01
1.206231952892244108e-01 6.267098247330160632e-01
1.206739626273091032e-01 6.236070333577284908e-01
1.207247299653937955e-01 6.205307687268735162e-01
1.207754973034784740e-01 6.174807044850296744e-01
1.208262646415631664e-01 6.144565195207446484e-01
1.208770319796478587e-01 6.114578978626090677e-01
1.209277993177325511e-01 6.084845285778113233e-01
1.209785666558172434e-01 6.055361056731252134e-01
1.210293339939019358e-01 6.026123279981357994e-01
1.210801013319866282e-01 5.997128991508448026e-01
1.211308686700713066e-01 5.968375273853870899e-01
1.211816360081559990e-01 5.939859255218948864e-01
1.212324033462406914e-01 5.911578108585627822e-01
1.212831706843253837e-01 5.883529050856883824e-01
1.213339380224100761e-01 5.855709342018419195e-01
1.213847053604947684e-01 5.828116284318749507e-01
1.214354726985794608e-01 5.800747221469505499e-01
1.214862400366641393e-01 5.773599537862652564e-01
1.215370073747488316e-01 5.746670657804865412e-01
1.215877747128335240e-01 5.719958044769047900e-01
1.216385420509182164e-01 5.693459200660324626e-01
1.216893093890029087e-01 5.667171665098466038e-01
1.217400767270876011e-01 5.641093014714535503e-01
1.217908440651722934e-01 5.615220862462287910e-01
1.218416114032569719e-01 5.589552856945252390e-01
1.218923787413416643e-01 5.564086681757206554e-01
1.219431460794263566e-01 5.538820054837516604e-01
1.219939134175110490e-01 5.513750727841022492e-01
1.220446807555957414e-01 5.488876485521030357e-01
1.220954480936804337e-01 5.464195145125868569e-01
1.221462154317651261e-01 5.439704555808938524e-01
1.221969827698498184e-01 5.415402598050920169e-01
1.222477501079344969e-01 5.391287183094517488e-01
1.222985174460191893e-01 5.367356252393074012e-01
1.223492847841038816e-01 5.343607777069646625e-01
1.224000521221885740e-01 5.320039757389567470e-01
1.224508194602732664e-01 5.296650222244091433e-01
1.225015867983579587e-01 5.273437228647400721e-01
1.225523541364426511e-01 5.250398861242717707e-01
1.226031214745273296e-01 5.227533231821180904e-01
1.226538888126120219e-01 5.204838478850121186e-01
1.227046561506967143e-01 5.182312767012343668e-01
1.227554234887814066e-01 5.159954286753719588e-01
1.228061908268660990e-01 5.137761253839622233e-01
1.228569581649507914e-01 5.115731908920749804e-01
1.229077255030354837e-01 5.093864517105919365e-01
1.229584928411201622e-01 5.072157367543037587e-01
1.230092601792048546e-01 5.050608773006940444e-01
1.230600275172895469e-01 5.029217069496088044e-01
1.231107948553742393e-01 5.007980615834075611e-01
1.231615621934589316e-01 4.986897793281699909e-01
1.232123295315436240e-01 4.965967005153269498e-01
1.232630968696283164e-01 4.945186676443240059e-01
1.233138642077129948e-01 4.924555253458631210e-01
1.233646315457976872e-01 4.904071203459335337e-01
1.234153988838823796e-01 4.883733014306869125e-01
1.234661662219670719e-01 4.863539194119596565e-01
1.235169335600517643e-01 4.843488270936396889e-01
1.235677008981364566e-01 4.823578792388062975e-01
1.236184682362211490e-01 4.803809325375600348e-01
1.236692355743058275e-01 4.784178455756638026e-01
1.237200029123905198e-01 4.764684788039343366e-01
1.237707702504752122e-01 4.745326945081863590e-01
1.238215375885599046e-01 4.726103567800857830e-01
1.238723049266445969e-01 4.707013314882829147e-01
1.239230722647292893e-01 4.688054862504207887e-01
1.239738396028139816e-01 4.669226904053171978e-01
1.240246069408986601e-01 4.650528149857955373e-01
1.240753742789833525e-01 4.631957326917460760e-01
1.241261416170680448e-01 4.613513178635607614e-01
1.241769089551527372e-01 4.595194464559139158e-01
1.242276762932374296e-01 4.576999960119184641e-01
1.242784436313221219e-01 4.558928456375889726e-01
1.243292109694068143e-01 4.540978759767694273e-01
1.243799783074914928e-01 4.523149691866075184e-01
1.244307456455761851e-01 4.505440089133080361e-01
1.244815129836608775e-01 4.487848802685834859e-01
1.245322803217455698e-01 4.470374698065647245e-01
1.245830476598302622e-01 4.453016655011768354e-01
1.246338149979149545e-01 4.435773567241049209e-01
1.246845823359996469e-01 4.418644342232306843e-01
1.247353496740843254e-01 4.401627901015509603e-01
1.247861170121690177e-01 4.384723177966248775e-01
1.248368843502537101e-01 4.367929120604077120e-01
1.248876516883384025e-01 4.351244689396707166e-01
1.249384190264230948e-01 4.334668857566288946e-01
1.249891863645077872e-01 4.318200610902090397e-01
1.250399537025924657e-01 4.301838947574223582e-01
1.250907210406771719e-01 4.285582877951423231e-01
1.251414883787618504e-01 4.269431424421286092e-01
1.251922557168465566e-01 4.253383621211513366e-01
1.252430230549312351e-01 4.237438514213839880e-01
1.252937903930159136e-01 4.221595160808599978e-01
1.253445577311006198e-01 4.205852629691833044e-01
1.253953250691852983e-01 4.190210000703088467e-01
1.254460924072700045e-01 4.174666364656855477e-01
1.254968597453546830e-01 4.159220823175972526e-01
1.255476270834393893e-01 4.143872488528501097e-01
1.255983944215240677e-01 4.128620483468003477e-01
1.256491617596087462e-01 4.113463941077776242e-01
1.256999290976934525e-01 4.098402004619058348e-01
1.257506964357781309e-01 4.083433827383198822e-01
1.258014637738628372e-01 4.068558572546841501e-01
1.258522311119475157e-01 4.053775413031414643e-01
1.259029984500322219e-01 4.039083531365649238e-01
1.259537657881169004e-01 4.024482119550072956e-01
1.260045331262015789e-01 4.009970378925511447e-01
1.260553004642862851e-01 3.995547520043341017e-01
1.261060678023709636e-01 3.981212762536895933e-01
1.261568351404556698e-01 3.966965334996125359e-01
1.262076024785403483e-01 3.952804474843111815e-01
1.262583698166250545e-01 3.938729428209126193e-01
1.263091371547097330e-01 3.924739449813093861e-01
1.263599044927944115e-01 3.910833802840923967e-01
1.264106718308791177e-01 3.897011758826144923e-01
1.264614391689637962e-01 3.883272597531468584e-01
1.265122065070485025e-01 3.869615606831512400e-01
1.265629738451331809e-01 3.856040082596476903e-01
1.266137411832178872e-01 3.842545328578452213e-01
1.266645085213025657e-01 3.829130656297905499e-01
1.267152758593872441e-01 3.815795384934507206e-01
1.267660431974719504e-01 3.802538841218480181e-01
1.268168105355566289e-01 3.789360359326163219e-01
1.268675778736413351e-01 3.776259280777187199e-01
1.269183452117260136e-01 3.763234954335357152e-01
1.269691125498107198e-01 3.750286735910927649e-01
1.270198798878953983e-01 3.737413988465626558e-01
1.270706472259801045e-01 3.724616081919919774e-01
1.271214145640647830e-01 3.711892393060937656e-01
1.271721819021494615e-01 3.699242305452832835e-01
1.272229492402341677e-01 3.686665209347715355e-01
1.272737165783188462e-01 3.674160501598238704e-01
1.273244839164035525e-01 3.661727585571224464e-01
1.273752512544882309e-01 3.649365871061726052e-01
1.274260185925729372e-01 3.637074774209294037e-01
1.274767859306576157e-01 3.624853717413977217e-01
1.275275532687422941e-01 3.612702129254188876e-01
1.275783206068270004e-01 3.600619444404060676e-01
1.276290879449116789e-01 3.588605103553100806e-01
1.276798552829963851e-01 3.576658553324688072e-01
1.277306226210810636e-01 3.564779246197078977e-01
1.277813899591657698e-01 3.552966640424495282e-01
1.278321572972504483e-01 3.541220199959331238e-01
1.278829246353351268e-01 3.529539394375801331e-01
1.279336919734198330e-01 3.517923698795839549e-01
1.279844593115045115e-01 3.506372593815464955e-01
1.280352266495892177e-01 3.494885565433789032e-01
1.280859939876738962e-01 3.483462104983284235e-01
1.281367613257586024e-01 3.472101709061881092e-01
1.281875286638432809e-01 3.460803879466242683e-01
1.282382960019279594e-01 3.449568123126688923e-01
1.282890633400126656e-01 3.438393952043664603e-01
1.283398306780973441e-01 3.427280883224233521e-01
1.283905980161820504e-01 3.416228438621301544e-01
1.284413653542667288e-01 3.405236145072335074e-01
1.284921326923514351e-01 3.394303534239848652e-01
1.285429000304361136e-01 3.383430142551963060e-01
1.285936673685207920e-01 3.372615511144058109e-01
1.286444347066054983e-01 3.361859185800927241e-01
1.286952020446901768e-01 3.351160716898858860e-01
1.287459693827748830e-01 3.340519659348570869e-01
1.287967367208595615e-01 3.329935572538108568e-01
1.288475040589442677e-01 3.319408020275798621e-01
1.288982713970289462e-01 3.308936570734107296e-01
1.289490387351136247e-01 3.298520796393392684e-01
1.289998060731983309e-01 3.288160273986618920e-01
1.290505734112830094e-01 3.277854584445305530e-01
1.291013407493677156e-01 3.267603312845816510e-01
1.291521080874523941e-01 3.257406048357299744e-01
1.292028754255371004e-01 3.247262384191391127e-01
1.292536427636217788e-01 3.237171917552283951e-01
1.293044101017064573e-01 3.227134249589064807e-01
1.293551774397911636e-01 3.217148985348457502e-01
1.294059447778758420e-01 3.207215733729152918e-01
1.294567121159605483e-01 3.197334107436499151e-01
1.295074794540452268e-01 3.187503722938481721e-01
1.295582467921299330e-01 3.177724200422115675e-01
1.296090141302146115e-01 3.167995163750368381e-01
1.296597814682992900e-01 3.158316240419582477e-01
1.297105488063839962e-01 3.148687061517698171e-01
1.297613161444686747e-01 3.139107261682202998e-01
1.298120834825533809e-01 3.129576479058618910e-01
1.298628508206380594e-01 3.120094355259580565e-01
1.299136181587227656e-01 3.110660535323369613e-01
1.299643854968074441e-01 3.101274667673240004e-01
1.300151528348921226e-01 3.091936404076801037e-01
1.300659201729768288e-01 3.082645399605533076e-01
1.301166875110615073e-01 3.073401312594953860e-01
1.301674548491462136e-01 3.064203804604677672e-01
1.302182221872308920e-01 3.055052540380023829e-01
1.302689895253155983e-01 3.045947187813380919e-01
1.303197568634002768e-01 3.036887417906824482e-01
1.303705242014849552e-01 3.027872904735184334e-01
1.304212915395696615e-01 3.018903325410403071e-01
1.304720588776543400e-01 3.009978360045977852e-01
1.305228262157390462e-01 3.001097691723051408e-01
1.305735935538237247e-01 2.992261006456226058e-01
1.306243608919084309e-01 2.983467993160473508e-01
1.306751282299931094e-01 2.974718343619146554e-01
1.307258955680777879e-01 2.966011752451865879e-01
1.307766629061624941e-01 2.957347917083217870e-01
1.308274302442471726e-01 2.948726537712362261e-01
1.308781975823318788e-01 2.940147317283265949e-01
1.309289649204165573e-01 2.931609961454452185e-01
1.309797322585012636e-01 2.923114178570213606e-01
1.310304995965859420e-01 2.914659679631538824e-01
1.310812669346706205e-01 2.906246178266483904e-01
1.311320342727553268e-01 2.897873390701848906e-01
1.311828016108400052e-01 2.889541035732756669e-01
1.312335689489247115e-01 2.881248834693942440e-01
1.312843362870093900e-01 2.872996511429542488e-01
1.313351036250940962e-01 2.864783792263522200e-01
1.313858709631787747e-01 2.856610405970710920e-01
1.314366383012634532e-01 2.848476083747017440e-01
1.314874056393481594e-01 2.840380559181657771e-01
1.315381729774328379e-01 2.832323568229266342e-01
1.315889403155175441e-01 2.824304849183170707e-01
1.316397076536022226e-01 2.816324142649351270e-01
1.316904749916869288e-01 2.808381191521474030e-01
1.317412423297716073e-01 2.800475740956466786e-01
1.317920096678562858e-01 2.792607538351262186e-01
1.318427770059409920e-01 2.784776333319709529e-01
1.318935443440256705e-01 2.776981877670239296e-01
1.319443116821103767e-01 2.769223925383665352e-01
1.319950790201950552e-01 2.761502232591566686e-01
1.320458463582797615e-01 2.753816557554601974e-01
1.320966136963644399e-01 2.746166660640540491e-01
1.321473810344491184e-01 2.738552304302515061e-01
1.321981483725338247e-01 2.730973253056741545e-01
1.322489157106185031e-01 2.723429273460546418e-01
1.322996830487032094e-01 2.715920134089440663e-01
1.323504503867878879e-01 2.708445605514738785e-01
1.324012177248725941e-01 2.701005460281189485e-01
1.324519850629572726e-01 2.693599472883649870e-01
1.325027524010419511e-01 2.686227419745732536e-01
1.325535197391266573e-01 2.678889079197870338e-01
1.326042870772113358e-01 2.671584231456266001e-01
1.326550544152960420e-01 2.664312658602409067e-01
1.327058217533807205e-01 2.657074144563715268e-01
1.327565890914654267e-01 2.649868475093949960e-01
1.328073564295501052e-01 2.642695437755250842e-01
1.328581237676347837e-01 2.635554821899230848e-01
1.329088911057194899e-01 2.628446418649663663e-01
1.329596584438041684e-01 2.621370020884205010e-01
1.330104257818888747e-01 2.614325423216866673e-01
1.330611931199735531e-01 2.607312421980808037e-01
1.331119604580582594e-01 2.600330815210721846e-01
1.331627277961429379e-01 2.593380402625687364e-01
1.332134951342276441e-01 2.586460985612296093e-01
1.332642624723123226e-01 2.579572367207981776e-01
1.333150298103970011e-01 2.572714352084364275e-01
1.333657971484817073e-01 2.565886746530851026e-01
1.334165644865663858e-01 2.559089358438104145e-01
1.334673318246510920e-01 2.552321997281681853e-01
1.335180991627357705e-01 2.545584474105563877e-01
1.335688665008204767e-01 2.538876601505603570e-01
1.336196338389051552e-01 2.532198193613222625e-01
1.336704011769898337e-01 2.525549066079048055e-01
1.337211685150745399e-01 2.518929036056850590e-01
1.337719358531592184e-01 2.512337922188173644e-01
1.338227031912439247e-01 2.505775544586356651e-01
1.338734705293286031e-01 2.499241724822122979e-01
1.339242378674133094e-01 2.492736285908404292e-01
1.339750052054979879e-01 2.486259052286786952e-01
1.340257725435826663e-01 2.479809849812644740e-01
1.340765398816673726e-01 2.473388505741986321e-01
1.341273072197520511e-01 2.466994848717710409e-01
1.341780745578367573e-01 2.460628708756046890e-01
1.342288418959214358e-01 2.454289917233529461e-01
1.342796092340061420e-01 2.447978306873790921e-01
1.343303765720908205e-01 2.441693711734843064e-01
1.343811439101754990e-01 2.435435967195973550e-01
1.344319112482602052e-01 2.429204909945681390e-01
1.344826785863448837e-01 2.423000377968789476e-01
1.345334459244295899e-01 2.416822210533727810e-01
1.345842132625142684e-01 2.410670248180783459e-01
1.346349806005989747e-01 2.404544332708834498e-01
1.346857479386836531e-01 2.398444307163552502e-01
1.347365152767683316e-01 2.392370015824767382e-01
1.347872826148530379e-01 2.386321304194275739e-01
1.348380499529377163e-01 2.380298018983486585e-01
1.348888172910224226e-01 2.374300008101951631e-01
1.349395846291071011e-01 2.368327120645014328e-01
1.349903519671918073e-01 2.362379206882480043e-01
1.350411193052764858e-01 2.356456118246880449e-01
1.350918866433611643e-01 2.350557707321871692e-01
1.351426539814458705e-01 2.344683827830733591e-01
1.351934213195305490e-01 2.338834334625552736e-01
1.352441886576152552e-01 2.333009083675489925e-01
1.352949559956999337e-01 2.327207932056249151e-01
1.353457233337846399e-01 2.321430737939411126e-01
1.353964906718693184e-01 2.315677360582401589e-01
1.354472580099539969e-01 2.309947660318485141e-01
1.354980253480387031e-01 2.304241498547451028e-01
1.355487926861233816e-01 2.298558737726009438e-01
1.355995600242080878e-01 2.292899241359003526e-01
1.356503273622927663e-01 2.287262873990276169e-01
1.357010947003774726e-01 2.281649501193414309e-01
1.357518620384621510e-01 2.276058989562572410e-01
1.358026293765468295e-01 2.270491206703264542e-01
1.358533967146315358e-01 2.264946021222972450e-01
1.359041640527162143e-01 2.259423302721378646e-01
1.359549313908009205e-01 2.253922921780911193e-01
1.360056987288855990e-01 2.248444749957029531e-01
1.360564660669703052e-01 2.242988659768794801e-01
1.361072334050549837e-01 2.237554524689111535e-01
1.361580007431396622e-01 2.232142219135729300e-01
1.362087680812243684e-01 2.226751618461616788e-01
1.362595354193090469e-01 2.221382598945997044e-01
1.363103027573937531e-01 2.216035037785174799e-01
1.363610700954784316e-01 2.210708813083673008e-01
1.364118374335631378e-01 2.205403803845526756e-01
1.364626047716478163e-01 2.200119889965622966e-01
1.365133721097324948e-01 2.194856952221632407e-01
1.365641394478172010e-01 2.189614872266162915e-01
1.366149067859018795e-01 2.184393532619449130e-01
1.366656741239865858e-01 2.179192816662234577e-01
1.367164414620712642e-01 2.174012608629297405e-01
1.367672088001559705e-01 2.168852793602823181e-01
1.368179761382406490e-01 2.163713257506485466e-01
1.368687434763253274e-01 2.158593887098482766e-01
1.369195108144100337e-01 2.153494569965054561e-01
1.369702781524947122e-01 2.148415194513286774e-01
1.370210454905794184e-01 2.143355649963789855e-01
1.370718128286640969e-01 2.138315826342399861e-01
1.371225801667488031e-01 2.133295614472092705e-01
1.371733475048334816e-01 2.128294905964583650e-01
1.372241148429181601e-01 2.123313593211811623e-01
1.372748821810028663e-01 2.118351569377378285e-01
1.373256495190875448e-01 2.113408728388868618e-01
1.373764168571722510e-01 2.108484964929676908e-01
1.374271841952569295e-01 2.103580174432121419e-01
1.374779515333416358e-01 2.098694253070850779e-01
1.375287188714263142e-01 2.093827097756251199e-01
1.375794862095109927e-01 2.088978606129008042e-01
1.376302535475956990e-01 2.084148676554467561e-01
1.376810208856803774e-01 2.079337208117406632e-01
1.377317882237650837e-01 2.074544100617207731e-01
1.377825555618497622e-01 2.069769254562727756e-01
1.378333228999344684e-01 2.065012571167327282e-01
1.378840902380191469e-01 2.060273952343406045e-01
1.379348575761038254e-01 2.055553300697202379e-01
1.379856249141885316e-01 2.050850519522900983e-01
1.380363922522732101e-01 2.046165512796334907e-01
1.380871595903579163e-01 2.041498185168808543e-01
1.381379269284425948e-01 2.036848441960288636e-01
1.381886942665273010e-01 2.032216189152809549e-01
1.382394616046119795e-01 2.027601333383793614e-01
1.382902289426966580e-01 2.023003781939166079e-01
1.383409962807813642e-01 2.018423442747271090e-01
1.383917636188660427e-01 2.013860224372298613e-01
1.384425309569507490e-01 2.009314036008288951e-01
1.384932982950354274e-01 2.004784787473453955e-01
1.385440656331201337e-01 2.000272389204309220e-01
1.385948329712048122e-01 1.995776752250889852e-01
1.386456003092894906e-01 1.991297788271385039e-01
1.386963676473741969e-01 1.986835409527879515e-01
1.387471349854588754e-01 1.982389528882111951e-01
1.387979023235435816e-01 1.977960059791341596e-01
1.388486696616282601e-01 1.973546916304971532e-01
1.388994369997129663e-01 1.969150013060297633e-01
1.389502043377976448e-01 1.964769265279062704e-01
1.390009716758823233e-01 1.960404588763241251e-01
1.390517390139670295e-01 1.956055899890252192e-01
1.391025063520517080e-01 1.951723115608156034e-01
1.391532736901364142e-01 1.947406153430050191e-01
1.392040410282210927e-01 1.943104931428451254e-01
1.392548083663057990e-01 1.938819368229086904e-01
1.393055757043904774e-01 1.934549383005260692e-01
1.393563430424751559e-01 1.930294895471708627e-01
1.394071103805598622e-01 1.926055825879571803e-01
1.394578777186445406e-01 1.921832095011153096e-01
1.395086450567292469e-01 1.917623624175636421e-01
1.395594123948139254e-01 1.913430335204723831e-01
1.396101797328986316e-01 1.909252150448954299e-01
1.396609470709833101e-01 1.905088992773772139e-01
1.397117144090679886e-01 1.900940785556079204e-01
1.397624817471526948e-01 1.896807452680348005e-01
1.398132490852373733e-01 1.892688918535148923e-01
1.398640164233220795e-01 1.888585108009035729e-01
1.399147837614067580e-01 1.884495946487143025e-01
1.399655510994914642e-01 1.880421359847145868e-01
1.400163184375761427e-01 1.876361274455702333e-01
1.400670857756608489e-01 1.872315617164817259e-01
1.401178531137455274e-01 1.868284315307961185e-01
1.401686204518302059e-01 1.864267296696687504e-01
1.402193877899149121e-01 1.860264489616461625e-01
1.402701551279995906e-01 1.856275822822994470e-01
1.403209224660842969e-01 1.852301225537945628e-01
1.403716898041689753e-01 1.848340627445016482e-01
1.404224571422536816e-01 1.844393958685436596e-01
1.404732244803383601e-01 1.840461149853966361e-01
1.405239918184230385e-01 1.836542131994855498e-01
1.405747591565077448e-01 1.832636836597837660e-01
1.406255264945924233e-01 1.828745195594275452e-01
1.406762938326771295e-01 1.824867141353863076e-01
1.407270611707618080e-01 1.821002606680852676e-01
1.407778285088465142e-01 1.817151524810941832e-01
1.408285958469311927e-01 1.813313829407796895e-01
1.408793631850158712e-01 1.809489454560176402e-01
1.409301305231005774e-01 1.805678334778204608e-01
1.409808978611852559e-01 1.801880404990649220e-01
1.410316651992699621e-01 1.798095600541501637e-01
1.410824325373546406e-01 1.794323857187284099e-01
1.411331998754393469e-01 1.790565111093661010e-01
1.411839672135240253e-01 1.786819298833037806e-01
1.412347345516087038e-01 1.783086357381328257e-01
1.412855018896934101e-01 1.779366224115536688e-01
1.413362692277780885e-01 1.775658836810766472e-01
1.413870365658627948e-01 1.771964133637130012e-01
1.414378039039474733e-01 1.768282053157090028e-01
1.414885712420321795e-01 1.764612534321959025e-01
1.415393385801168580e-01 1.760955516468660775e-01
1.415901059182015365e-01 1.757310939316519549e-01
1.416408732562862427e-01 1.753678742963590831e-01
1.416916405943709212e-01 1.750058867883313163e-01
1.417424079324556274e-01 1.746451254921149443e-01
1.417931752705403059e-01 1.742855845290930128e-01
1.418439426086250121e-01 1.739272580571840643e-01
1.418947099467096906e-01 1.735701402704861451e-01
1.419454772847943691e-01 1.732142253989934766e-01
1.419962446228790753e-01 1.728595077082963616e-01
1.420470119609637538e-01 1.725059814993099294e-01
1.420977792990484601e-01 1.721536411080551443e-01
1.421485466371331385e-01 1.718024809054257973e-01
1.421993139752178448e-01 1.714524952970069571e-01
1.422500813133025233e-01 1.711036787229044398e-01
1.423008486513872017e-01 1.707560256575626212e-01
1.423516159894719080e-01 1.704095306095570195e-01
1.424023833275565865e-01 1.700641881213964535e-01
1.424531506656412927e-01 1.697199927692817911e-01
1.425039180037259712e-01 1.693769391628163201e-01
1.425546853418106774e-01 1.690350219447219748e-01
1.426054526798953559e-01 1.686942357905407697e-01
1.426562200179800344e-01 1.683545754083017321e-01
1.427069873560647406e-01 1.680160355382144810e-01
1.427577546941494191e-01 1.676786109523930035e-01
1.428085220322341253e-01 1.673422964545513980e-01
1.428592893703188038e-01 1.670070868797504382e-01
1.429100567084035101e-01 1.666729770941426658e-01
1.429608240464881885e-01 1.663399619947608099e-01
1.430115913845728670e-01 1.660080365092839461e-01
1.430623587226575733e-01 1.656771955958369902e-01
1.431131260607422517e-01 1.653474342427819765e-01
1.431638933988269580e-01 1.650187474685251010e-01
1.432146607369116365e-01 1.646911303213214051e-01
1.432654280749963427e-01 1.643645778791062440e-01
1.433161954130810212e-01 1.640390852492960017e-01
1.433669627511656997e-01 1.637146475686243885e-01
1.434177300892504059e-01 1.633912600029634177e-01
1.434684974273350844e-01 1.630689177471536799e-01
1.435192647654197906e-01 1.627476160248010062e-01
1.435700321035044691e-01 1.624273500880807353e-01
1.436207994415891753e-01 1.621081152174971562e-01
1.436715667796738538e-01 1.617899067216439779e-01
1.437223341177585323e-01 1.614727199369443700e-01
1.437731014558432385e-01 1.611565502273600015e-01
1.438238687939279170e-01 1.608413929841500667e-01
1.438746361320126232e-01 1.605272436255723856e-01
1.439254034700973017e-01 1.602140975966958314e-01
1.439761708081820080e-01 1.599019503691233024e-01
1.440269381462666864e-01 1.595907974408550534e-01
1.440777054843513649e-01 1.592806343360821386e-01
1.441284728224360712e-01 1.589714566050793032e-01
1.441792401605207496e-01 1.586632598240239611e-01
1.442300074986054559e-01 1.583560395949035471e-01
1.442807748366901344e-01 1.580497915453703550e-01
1.443315421747748406e-01 1.577445113286043421e-01
1.443823095128595191e-01 1.574401946231827609e-01
1.444330768509441976e-01 1.571368371329061597e-01
1.444838441890289038e-01 1.568344345866440059e-01
1.445346115271135823e-01 1.565329827381192473e-01
1.445853788651982885e-01 1.562324773657438604e-01
1.446361462032829670e-01 1.559329142723643868e-01
1.446869135413676732e-01 1.556342892850817727e-01
1.447376808794523517e-01 1.553365982550283797e-01
1.447884482175370302e-01 1.550398370571435536e-01
1.448392155556217364e-01 1.547440015899902155e-01
1.448899828937064149e-01 1.544490877755847202e-01
1.449407502317911212e-01 1.541550915591721194e-01
1.449915175698757996e-01 1.538620089090959875e-01
1.450422849079605059e-01 1.535698358166062150e-01
1.450930522460451844e-01 1.532785682957012452e-01
1.451438195841298628e-01 1.529882023829595150e-01
1.451945869222145691e-01 1.526987341373937102e-01
1.452453542602992476e-01 1.524101596402928360e-01
1.452961215983839538e-01 1.521224749951041177e-01
1.453468889364686323e-01 1.518356763273052135e-01
1.453976562745533385e-01 1.515497597842966893e-01
1.454484236126380170e-01 1.512647215353091212e-01
1.454991909507226955e-01 1.509805577713050906e-01
1.455499582888074017e-01 1.506972647048674674e-01
1.456007256268920802e-01 1.504148385701027935e-01
1.456514929649767864e-01 1.501332756224865450e-01
1.457022603030614649e-01 1.498525721387286014e-01
1.457530276411461712e-01 1.495727244165580561e-01
1.458037949792308496e-01 1.492937287745409181e-01
1.458545623173155281e-01 1.490155815518640070e-01
1.459053296554002344e-01 1.487382791080956723e-01
1.459560969934849128e-01 1.484618178229994145e-01
1.460068643315696191e-01 1.481861940963312418e-01
1.460576316696542976e-01 1.479114043476922880e-01
1.461083990077390038e-01 1.476374450163740470e-01
1.461591663458236823e-01 1.473643125612729976e-01
1.462099336839083885e-01 1.470920034607487159e-01
1.462607010219930670e-01 1.468205142125820761e-01
1.463114683600777455e-01 1.465498413338516270e-01
1.463622356981624517e-01 1.462799813608414712e-01
1.464130030362471302e-01 1.460109308489520308e-01
1.464637703743318364e-01 1.457426863725789778e-01
1.465145377124165149e-01 1.454752445250074300e-01
1.465653050505012212e-01 1.452086019183116139e-01
1.466160723885858996e-01 1.449427551832180860e-01
1.466668397266705781e-01 1.446777009690203286e-01
1.467176070647552844e-01 1.444134359434393611e-01
1.467683744028399628e-01 1.441499567925056680e-01
1.468191417409246691e-01 1.438872602204386841e-01
1.468699090790093476e-01 1.436253429494775136e-01
1.469206764170940538e-01 1.433642017197455376e-01
1.469714437551787323e-01 1.431038332890820775e-01
1.470222110932634108e-01 1.428442344328789970e-01
1.470729784313481170e-01 1.425854019439087017e-01
1.471237457694327955e-01 1.423273326321715104e-01
1.471745131075175017e-01 1.420700233247319255e-01
1.472252804456021802e-01 1.418134708655932330e-01
1.472760477836868864e-01 1.415576721155881734e-01
1.473268151217715649e-01 1.413026239522849059e-01
1.473775824598562434e-01 1.410483232699117073e-01
1.474283497979409496e-01 1.407947669793348511e-01
1.474791171360256281e-01 1.405419520080070095e-01
1.475298844741103343e-01 1.402898752999344467e-01
1.475806518121950128e-01 1.400385338156306392e-01
1.476314191502797191e-01 1.397879245320299002e-01
1.476821864883643975e-01 1.395380444424127730e-01
1.477329538264490760e-01 1.392888905562482404e-01
1.477837211645337823e-01 1.390404598990674645e-01
1.478344885026184607e-01 1.387927495122690258e-01
1.478852558407031670e-01 1.385457564529726238e-01
1.479360231787878455e-01 1.382994777938398312e-01
1.479867905168725517e-01 1.380539106229346225e-01
1.480375578549572302e-01 1.378090520435889810e-01
1.480883251930419087e-01 1.375648991743077532e-01
1.481390925311266149e-01 1.373214491486671740e-01
1.481898598692112934e-01 1.370786991152369572e-01
1.482406272072959996e-01 1.368366462375152637e-01
1.482913945453806781e-01 1.365952876938533456e-01
1.483421618834653843e-01 1.363546206773731673e-01
1.483929292215500628e-01 1.361146423958931040e-01
1.484436965596347413e-01 1.358753500718499485e-01
1.484944638977194475e-01 1.356367409422116754e-01
1.485452312358041260e-01 1.353988122584042775e-01
1.485959985738888323e-01 1.351615612862395177e-01
1.486467659119735107e-01 1.349249853058740733e-01
1.486975332500582170e-01 1.346890816117455869e-01
1.487483005881428955e-01 1.344538475125178489e-01
1.487990679262275739e-01 1.342192803310303939e-01
1.488498352643122802e-01 1.339853774042175927e-01
1.489006026023969587e-01 1.337521360830252470e-01
1.489513699404816649e-01 1.335195537322698967e-01
1.490021372785663434e-01 1.332876277305397039e-01
1.490529046166510496e-01 1.330563554700162354e-01
1.491036719547357281e-01 1.328257343563737647e-01
1.491544392928204066e-01 1.325957618086103795e-01
1.492052066309051128e-01 1.323664352589394022e-01
1.492559739689897913e-01 1.321377521527111465e-01
1.493067413070744975e-01 1.319097099483018121e-01
1.493575086451591760e-01 1.316823061170686870e-01
1.494082759832438823e-01 1.314555381432643555e-01
1.494590433213285607e-01 1.312294035239909284e-01
1.495098106594132392e-01 1.310038997691356788e-01
1.495605779974979455e-01 1.307790244012972947e-01
1.496113453355826239e-01 1.305547749557157966e-01
1.496621126736673302e-01 1.303311489801957657e-01
1.497128800117520087e-01 1.301081440350286000e-01
1.497636473498367149e-01 1.298857576929119684e-01
1.498144146879213934e-01 1.296639875388621022e-01
1.498651820260060719e-01 1.294428311701540657e-01
1.499159493640907781e-01 1.292222861962402658e-01
1.499667167021754566e-01 1.290023502386787868e-01
1.500174840402601628e-01 1.287830209310975305e-01
1.500682513783448413e-01 1.285642959191088674e-01
1.501190187164295475e-01 1.283461728602501017e-01
1.501697860545142260e-01 1.281286494239275986e-01
1.502205533925989045e-01 1.279117232912923285e-01
1.502713207306836107e-01 1.276953921551619298e-01
1.503220880687682892e-01 1.274796537198928104e-01
1.503728554068529955e-01 1.272645057012561920e-01
1.504236227449376739e-01 1.270499458263327219e-01
1.504743900830223802e-01 1.268359718334032271e-01
1.505251574211070587e-01 1.266225814718836551e-01
1.505759247591917371e-01 1.264097725022629848e-01
1.506266920972764434e-01 1.261975426960719737e-01
1.506774594353611219e-01 1.259858898358869328e-01
1.507282267734458281e-01 1.257748117152980016e-01
1.507789941115305066e-01 1.255643061389071224e-01
1.508297614496152128e-01 1.253543709222811331e-01
1.508805287876998913e-01 1.251450038919150465e-01
1.509312961257845698e-01 1.249362028851342538e-01
1.509820634638692760e-01 1.247279657500196814e-01
1.510328308019539545e-01 1.245202903452868465e-01
1.510835981400386607e-01 1.243131745401913207e-01
1.511343654781233392e-01 1.241066162144079249e-01
1.511851328162080454e-01 1.239006132579560937e-01
1.512359001542927239e-01 1.236951635711272396e-01
1.512866674923774024e-01 1.234902650644294220e-01
1.513374348304621086e-01 1.232859156585561916e-01
1.513882021685467871e-01 1.230821132843522986e-01
1.514389695066314934e-01 1.228788558827906552e-01
1.514897368447161718e-01 1.226761414049140492e-01
1.515405041828008781e-01 1.224739678117997416e-01
1.515912715208855566e-01 1.222723330744787951e-01
1.516420388589702350e-01 1.220712351738784396e-01
1.516928061970549413e-01 1.218706721007269400e-01
1.517435735351396198e-01 1.216706418555262986e-01
1.517943408732243260e-01 1.214711424484499480e-01
1.518451082113090045e-01 1.212721718993495096e-01
1.518958755493937107e-01 1.210737282376647267e-01
1.519466428874783892e-01 1.208758095024118073e-01
1.519974102255630677e-01 1.206784137421238606e-01
1.520481775636477739e-01 1.204815390147880166e-01
1.520989449017324524e-01 1.202851833877710414e-01
1.521497122398171586e-01 1.200893449377191669e-01
1.522004795779018371e-01 1.198940217504768091e-01
1.522512469159865434e-01 1.196992119209954464e-01
1.523020142540712218e-01 1.195049135532344903e-01
1.523527815921559003e-01 1.193111247601070651e-01
1.524035489302406066e-01 1.191178436634382359e-01
1.524543162683252850e-01 1.189250683939388487e-01
1.525050836064099913e-01 1.187327970911990771e-01
1.525558509444946698e-01 1.185410279037113768e-01
1.526066182825793760e-01 1.183497589888662660e-01
1.526573856206640545e-01 1.181589885129639694e-01
1.527081529587487330e-01 1.179687146511809170e-01
1.527589202968334392e-01 1.177789355875292071e-01
1.528096876349181177e-01 1.175896495147865650e-01
1.528604549730028239e-01 1.174008546343759118e-01
1.529112223110875024e-01 1.172125491562719807e-01
1.529619896491722086e-01 1.170247312988720173e-01
1.530127569872568871e-01 1.168373992889028684e-01
1.530635243253415934e-01 1.166505513613255163e-01
1.531142916634262718e-01 1.164641857592937091e-01
1.531650590015109503e-01 1.162783007340998792e-01
1.532158263395956566e-01 1.160928945451845246e-01
1.532665936776803350e-01 1.159079654600913972e-01
1.533173610157650413e-01 1.157235117544817837e-01
1.533681283538497198e-01 1.155395317120986864e-01
1.534188956919344260e-01 1.153560236247185150e-01
1.534696630300191045e-01 1.151729857921200417e-01
1.535204303681037830e-01 1.149904165220339142e-01
1.535711977061884892e-01 1.148083141300922233e-01
1.536219650442731677e-01 1.146266769398028018e-01
1.536727323823578739e-01 1.144455032825140856e-01
1.537234997204425524e-01 1.142647914973833612e-01
1.537742670585272586e-01 1.140845399313755726e-01
1.538250343966119371e-01 1.139047469392006490e-01
1.538758017346966156e-01 1.137254108832663063e-01
1.539265690727813218e-01 1.135465301336199412e-01
1.539773364108660003e-01 1.133681030678231477e-01
1.540281037489507066e-01 1.131901280708954433e-01
1.540788710870353850e-01 1.130126035351936148e-01
1.541296384251200913e-01 1.128355278603333650e-01
1.541804057632047698e-01 1.126588994531449589e-01
1.542311731012894482e-01 1.124827167276118423e-01
1.542819404393741545e-01 1.123069781049011034e-01
1.543327077774588330e-01 1.121316820133511777e-01
1.543834751155435392e-01 1.119568268885285933e-01
1.544342424536282177e-01 1.117824111732291792e-01
1.544850097917129239e-01 1.116084333175365456e-01
1.545357771297976024e-01 1.114348917787878895e-01
1.545865444678822809e-01 1.112617850215794901e-01
1.546373118059669871e-01 1.110891115176909083e-01
1.546880791440516656e-01 1.109168697460327091e-01
1.547388464821363718e-01 1.107450581925529254e-01
1.547896138202210503e-01 1.105736753501290193e-01
1.548403811583057565e-01 1.104027197184895559e-01
1.548911484963904350e-01 1.102321898040934112e-01
1.549419158344751135e-01 1.100620841200617289e-01
1.549926831725598197e-01 1.098924011860951122e-01
1.550434505106444982e-01 1.097231395283918970e-01
1.550942178487292045e-01 1.095542976796052143e-01
1.551449851868138829e-01 1.093858741788067135e-01
1.551957525248985892e-01 1.092178675714496339e-01
1.552465198629832677e-01 1.090502764093797400e-01
1.552972872010679461e-01 1.088830992508320050e-01
1.553480545391526524e-01 1.087163346604846093e-01
1.553988218772373309e-01 1.085499812094698896e-01
1.554495892153220371e-01 1.083840374754432567e-01
1.555003565534067156e-01 1.082185020426173205e-01
1.555511238914914218e-01 1.080533735017750324e-01
1.556018912295761003e-01 1.078886504503069194e-01
1.556526585676607788e-01 1.077243314921480233e-01
1.557034259057454850e-01 1.075604152377422768e-01
1.557541932438301635e-01 1.073969003039485781e-01
1.558049605819148697e-01 1.072337853139074121e-01
1.558557279199995482e-01 1.070710688969260110e-01
1.559064952580842545e-01 1.069087496883135563e-01
1.559572625961689329e-01 1.067468263292563613e-01
1.560080299342536114e-01 1.065852974667035602e-01
1.560587972723383177e-01 1.064241617532653839e-01
1.561095646104229961e-01 1.062634178471612290e-01
1.561603319485077024e-01 1.061030644122017558e-01
1.562110992865923809e-01 1.059431001177983112e-01
1.562618666246770871e-01 1.057835236390002043e-01
1.563126339627617656e-01 1.056243336565620555e-01
1.563634013008464441e-01 1.054655288570203187e-01
1.564141686389311503e-01 1.053071079327850268e-01
1.564649359770158288e-01 1.051490695822095284e-01
1.565157033151005350e-01 1.049914125096573642e-01
1.565664706531852135e-01 1.048341354255508395e-01
1.566172379912699197e-01 1.046772370463739527e-01
1.566680053293545982e-01 1.045207160946456104e-01
1.567187726674392767e-01 1.043645712988424679e-01
1.567695400055239829e-01 1.042088013933071960e-01
1.568203073436086614e-01 1.040534051180870695e-01
1.568710746816933677e-01 1.038983812187839612e-01
1.569218420197780461e-01 1.037437284463682552e-01
1.569726093578627524e-01 1.035894455570270933e-01
1.570233766959474309e-01 1.034355313120119135e-01
1.570741440340321093e-01 1.032819844775131057e-01
1.571249113721168156e-01 1.031288038245915251e-01
1.571756787102014941e-01 1.029759881291405083e-01
1.572264460482862003e-01 1.028235361718792956e-01
1.572772133863708788e-01 1.026714467384142598e-01
1.573279807244555850e-01 1.025197186193062410e-01
1.573787480625402635e-01 1.023683506101798896e-01
1.574295154006249420e-01 1.022173415118516338e-01
1.574802827387096482e-01 1.020666901304620455e-01
1.575310500767943267e-01 1.019163952775963000e-01
1.575818174148790329e-01 1.017664557703780309e-01
1.576325847529637114e-01 1.016168704315446314e-01
1.576833520910484177e-01 1.014676380894490026e-01
1.577341194291330961e-01 1.013187575780558208e-01
1.577848867672177746e-01 1.011702277368253383e-01
1.578356541053024809e-01 1.010220474106054700e-01
1.578864214433871593e-01 1.008742154494529364e-01
1.579371887814718656e-01 1.007267307084436098e-01
1.579879561195565441e-01 1.005795920474693156e-01
1.580387234576412503e-01 1.004327983310401851e-01
1.580894907957259288e-01 1.002863484281200784e-01
1.581402581338106073e-01 1.001402412119859336e-01
1.581910254718953135e-01 9.999447556014288974e-02
1.582417928099799920e-01 9.984905035428438824e-02
1.582925601480646982e-01 9.970396448029096581e-02
1.583433274861493767e-01 9.955921682829226016e-02
1.583940948242340829e-01 9.941480629273910519e-02
1.584448621623187614e-01 9.927073177252561387e-02
1.584956295004034399e-01 9.912699217109909033e-02
1.585463968384881461e-01 9.898358639658245972e-02
1.585971641765728246e-01 9.884051336190215198e-02
1.586479315146575308e-01 9.869777198486641423e-02
1.586986988527422093e-01 9.855536118826763170e-02
1.587494661908269156e-01 9.841327989991792424e-02
1.588002335289115940e-01 9.827152705266208044e-02
1.588510008669962725e-01 9.813010158437186770e-02
1.589017682050809788e-01 9.798900243787200814e-02
1.589525355431656573e-01 9.784822856085478859e-02
1.590033028812503635e-01 9.770777890573026370e-02
1.590540702193350420e-01 9.756765242946344174e-02
1.591048375574197482e-01 9.742784809341416274e-02
1.591556048955044267e-01 9.728836486312546217e-02
1.592063722335891329e-01 9.714920170818427958e-02
1.592571395716738114e-01 9.701035760206172531e-02
1.593079069097584899e-01 9.687183152202265279e-02
1.593586742478431961e-01 9.673362244907600382e-02
1.594094415859278746e-01 9.659572936794368070e-02
1.594602089240125808e-01 9.645815126710215182e-02
1.595109762620972593e-01 9.632088713883264763e-02
1.595617436001819656e-01 9.618393597929120187e-02
1.596125109382666440e-01 9.604729678859996733e-02
1.596632782763513225e-01 9.591096857093073247e-02
1.597140456144360288e-01 9.577495033458252593e-02
1.597648129525207072e-01 9.563924109204939572e-02
1.598155802906054135e-01 9.550383986008423309e-02
1.598663476286900920e-01 9.536874565972051909e-02
1.599171149667747982e-01 9.523395751632011963e-02
1.599678823048594767e-01 9.509947445957557532e-02
1.600186496429441552e-01 9.496529552350008174e-02
1.600694169810288614e-01 9.483141974642156358e-02
1.601201843191135399e-01 9.469784617093388035e-02
1.601709516571982461e-01 9.456457384382967180e-02
1.602217189952829246e-01 9.443160181603633962e-02
1.602724863333676308e-01 9.429892914250811997e-02
1.603232536714523093e-01 9.416655488213046543e-02
1.603740210095369878e-01 9.403447809760151488e-02
1.604247883476216940e-01 9.390269785533769675e-02
1.604755556857063725e-01 9.377121322536974279e-02
1.605263230237910788e-01 9.364002328127378483e-02
1.605770903618757572e-01 9.350912710011176354e-02
1.606278576999604635e-01 9.337852376239823282e-02
1.606786250380451420e-01 9.324821235207478298e-02
1.607293923761298204e-01 9.311819195653270320e-02
1.607801597142145267e-01 9.298846166659872903e-02
1.608309270522992052e-01 9.285902057658175501e-02
1.608816943903839114e-01 9.272986778429608001e-02
1.609324617284685899e-01 9.260100239108220999e-02
1.609832290665532961e-01 9.247242350185667925e-02
1.610339964046379746e-01 9.234413022513648928e-02
1.610847637427226531e-01 9.221612167305838492e-02
1.611355310808073593e-01 9.208839696142434583e-02
1.611862984188920378e-01 9.196095520970590242e-02
1.612370657569767440e-01 9.183379554108868359e-02
1.612878330950614225e-01 9.170691708246912766e-02
1.613386004331461288e-01 9.158031896449631004e-02
1.613893677712308072e-01 9.145400032155086290e-02
1.614401351093154857e-01 9.132796029177191188e-02
1.614909024474001920e-01 9.120219801701223705e-02
1.615416697854848704e-01 9.107671264280078893e-02
1.615924371235695767e-01 9.095150331827954460e-02
1.616432044616542552e-01 9.082656919610923585e-02
1.616939717997389614e-01 9.070190943236020042e-02
1.617447391378236399e-01 9.057752318640586997e-02
1.617955064759083184e-01 9.045340962080020142e-02
1.618462738139930246e-01 9.032956790118741586e-02
1.618970411520777031e-01 9.020599719622163226e-02
1.619478084901624093e-01 9.008269667752252796e-02
1.619985758282470878e-01 8.995966551964730551e-02
1.620493431663317940e-01 8.983690290011236979e-02
1.621001105044164725e-01 8.971440799940091915e-02
1.621508778425011510e-01 8.959218000101892843e-02
1.622016451805858572e-01 8.947021809153371530e-02
1.622524125186705357e-01 8.934852146063020084e-02
1.623031798567552419e-01 8.922708930115388903e-02
1.623539471948399204e-01 8.910592080917602298e-02
1.624047145329246267e-01 8.898501518401798205e-02
1.624554818710093052e-01 8.886437162831303804e-02
1.625062492090939836e-01 8.874398934803330585e-02
1.625570165471786899e-01 8.862386755252783799e-02
1.626077838852633684e-01 8.850400545454782664e-02
1.626585512233480746e-01 8.838440227024532692e-02
1.627093185614327531e-01 8.826505721916315383e-02
1.627600858995174593e-01 8.814596952421238640e-02
1.628108532376021378e-01 8.802713841160388075e-02
1.628616205756868163e-01 8.790856311077255292e-02
1.629123879137715225e-01 8.779024285428042862e-02
1.629631552518562010e-01 8.767217687770602341e-02
1.630139225899409072e-01 8.755436441952239857e-02
1.630646899280255857e-01 8.743680472100300027e-02
1.631154572661102919e-01 8.731949702611763175e-02
1.631662246041949704e-01 8.720244058145475152e-02
1.632169919422796489e-01 8.708563463617556566e-02
1.632677592803643551e-01 8.696907844199043558e-02
1.633185266184490336e-01 8.685277125313721480e-02
1.633692939565337399e-01 8.673671232642203577e-02
1.634200612946184183e-01 8.662090092122523566e-02
1.634708286327031246e-01 8.650533629957497805e-02
1.635215959707878031e-01 8.639001772618801200e-02
1.635723633088724815e-01 8.627494446854082344e-02
1.636231306469571878e-01 8.616011579693912126e-02
1.636738979850418663e-01 8.604553098458381233e-02
1.637246653231265725e-01 8.593118930764043206e-02
1.637754326612112510e-01 8.581709004528749463e-02
1.638261999992959572e-01 8.570323247976784076e-02
1.638769673373806357e-01 8.558961589640025347e-02
1.639277346754653142e-01 8.547623958358206708e-02
1.639785020135500204e-01 8.536310283276020427e-02
1.640292693516346989e-01 8.525020493837946745e-02
1.640800366897194051e-01 8.513754519780958319e-02
1.641308040278040836e-01 8.502512291125093047e-02
1.641815713658887899e-01 8.491293738163181726e-02
1.642323387039734683e-01 8.480098791452020390e-02
1.642831060420581468e-01 8.468927381802342225e-02
1.643338733801428531e-01 8.457779440270882243e-02
1.643846407182275315e-01 8.446654898155557534e-02
1.644354080563122378e-01 8.435553686991954792e-02
1.644861753943969163e-01 8.424475738551992499e-02
1.645369427324816225e-01 8.413420984844237338e-02
1.645877100705663010e-01 8.402389358115519569e-02
1.646384774086509795e-01 8.391380790851854510e-02
1.646892447467356857e-01 8.380395215779845586e-02
1.647400120848203642e-01 8.369432565866342932e-02
1.647907794229050704e-01 8.358492774317732854e-02
1.648415467609897489e-01 8.347575774577040142e-02
1.648923140990744551e-01 8.336681500321578564e-02
1.649430814371591336e-01 8.325809885460432047e-02
1.649938487752438121e-01 8.314960864131315521e-02
1.650446161133285183e-01 8.304134370700758105e-02
1.650953834514131968e-01 8.293330339765668524e-02
1.651461507894979031e-01 8.282548706156306340e-02
1.651969181275825815e-01 8.271789404942388180e-02
1.652476854656672878e-01 8.261052371440660846e-02
1.652984528037519663e-01 8.250337541222170501e-02
1.653492201418366447e-01 8.239644850120256270e-02
1.653999874799213510e-01 8.228974234235282570e-02
1.654507548180060295e-01 8.218325629936759635e-02
1.655015221560907357e-01 8.207698973862313785e-02
1.655522894941754142e-01 8.197094202913006444e-02
1.656030568322601204e-01 8.186511254246457703e-02
1.656538241703447989e-01 8.175950065266841815e-02
1.657045915084294774e-01 8.165410573616627143e-02
1.657553588465141836e-01 8.154892717166702110e-02
1.658061261845988621e-01 8.144396434010309216e-02
1.658568935226835683e-01 8.133921662456487789e-02
1.659076608607682468e-01 8.123468341027113848e-02
1.659584281988529531e-01 8.113036408454850357e-02
1.660091955369376315e-01 8.102625803682589334e-02
1.660599628750223378e-01 8.092236465864628692e-02
1.661107302131070163e-01 8.081868334369537998e-02
1.661614975511916947e-01 8.071521348780508198e-02
1.662122648892764010e-01 8.061195448901016525e-02
1.662630322273610795e-01 8.050890574756447426e-02
1.663137995654457857e-01 8.040606666598648644e-02
1.663645669035304642e-01 8.030343664908101697e-02
1.664153342416151704e-01 8.020101510395265254e-02
1.664661015796998489e-01 8.009880144002960722e-02
1.665168689177845274e-01 7.999679506903237258e-02
1.665676362558692336e-01 7.989499540498634644e-02
1.666184035939539121e-01 7.979340186416615521e-02
1.666691709320386183e-01 7.969201386509468243e-02
1.667199382701232968e-01 7.959083082848693314e-02
1.667707056082080030e-01 7.948985217722467911e-02
1.668214729462926815e-01 7.938907733631350716e-02
1.668722402843773600e-01 7.928850573285232961e-02
1.669230076224620662e-01 7.918813679598744881e-02
1.669737749605467447e-01 7.908796995690201004e-02
1.670245422986314510e-01 7.898800464876044869e-02
1.670753096367161294e-01 7.888824030671001686e-02
1.671260769748008357e-01 7.878867636784452066e-02
1.671768443128855142e-01 7.868931227118773630e-02
1.672276116509701926e-01 7.859014745769915544e-02
1.672783789890548989e-01 7.849118137023375352e-02
1.673291463271395774e-01 7.839241345355910107e-02
1.673799136652242836e-01 7.829384315433116082e-02
1.674306810033089621e-01 7.819546992110287809e-02
1.674814483413936683e-01 7.809729320432985678e-02
1.675322156794783468e-01 7.799931245638379307e-02
1.675829830175630253e-01 7.790152713158772502e-02
1.676337503556477315e-01 7.780393668624845105e-02
1.676845176937324100e-01 7.770654057870507447e-02
1.677352850318171162e-01 7.760933826938390401e-02
1.677860523699017947e-01 7.751232922083946264e-02
1.678368197079865010e-01 7.741551289779093070e-02
1.678875870460711794e-01 7.731888876714096415e-02
1.679383543841558579e-01 7.722245629795299049e-02
1.679891217222405642e-01 7.712621496142185729e-02
1.680398890603252426e-01 7.703016423080553954e-02
1.680906563984099489e-01 7.693430358134334401e-02
1.681414237364946274e-01 7.683863249016388564e-02
1.681921910745793336e-01 7.674315043620300036e-02
1.682429584126640121e-01 7.664785690012826391e-02
1.682937257507486906e-01 7.655275136429313954e-02
1.683444930888333968e-01 7.645783331271796546e-02
1.683952604269180753e-01 7.636310223109188389e-02
1.684460277650027815e-01 7.626855760681057472e-02
1.684967951030874600e-01 7.617419892901046430e-02
1.685475624411721662e-01 7.608002568863378445e-02
1.685983297792568447e-01 7.598603737846632011e-02
1.686490971173415232e-01 7.589223349318295619e-02
1.686998644554262294e-01 7.579861352936483054e-02
1.687506317935109079e-01 7.570517698550019436e-02
1.688013991315956142e-01 7.561192336197540553e-02
1.688521664696802926e-01 7.551885216102892373e-02
1.689029338077649989e-01 7.542596288670543048e-02
1.689537011458496774e-01 7.533325504481588886e-02
1.690044684839343558e-01 7.524072814286332511e-02
1.690552358220190621e-01 7.514838169000809254e-02
1.691060031601037406e-01 7.505621519703116473e-02
1.691567704981884468e-01 7.496422817631011315e-02
1.692075378362731253e-01 7.487242014182508842e-02
1.692583051743578315e-01 7.478079060916804910e-02
1.693090725124425100e-01 7.468933909557053108e-02
1.693598398505271885e-01 7.459806511994236666e-02
1.694106071886118947e-01 7.450696820289309796e-02
1.694613745266965732e-01 7.441604786677610828e-02
1.695121418647812794e-01 7.432530363568146115e-02
1.695629092028659579e-01 7.423473503545202634e-02
1.696136765409506642e-01 7.414434159366134480e-02
1.696644438790353426e-01 7.405412283958008601e-02
1.697152112171200211e-01 7.396407830415246965e-02
1.697659785552047274e-01 7.387420751994694390e-02
1.698167458932894058e-01 7.378451002112200452e-02
1.698675132313741121e-01 7.369498534339104234e-02
1.699182805694587906e-01 7.360563302399014685e-02
1.699690479075434968e-01 7.351645260166084217e-02
1.700198152456281753e-01 7.342744361662652264e-02
1.700705825837128538e-01 7.333860561057105321e-02
1.701213499217975600e-01 7.324993812661925729e-02
1.701721172598822385e-01 7.316144070932117938e-02
1.702228845979669447e-01 7.307311290460120901e-02
1.702736519360516232e-01 7.298495425972648110e-02
1.703244192741363294e-01 7.289696432324335729e-02
1.703751866122210079e-01 7.280914264491460119e-02
1.704259539503056864e-01 7.272148877564553471e-02
1.704767212883903926e-01 7.263400226740310273e-02
1.705274886264750711e-01 7.254668267314745567e-02
1.705782559645597773e-01 7.245952954677392643e-02
1.706290233026444558e-01 7.237254244306809414e-02
1.706797906407291621e-01 7.228572091771209851e-02
1.707305579788138405e-01 7.219906452731698898e-02
1.707813253168985190e-01 7.211257282949840031e-02
1.708320926549832253e-01 7.202624538300449186e-02
1.708828599930679037e-01 7.194008174788157906e-02
1.709336273311526100e-01 7.185408148568557529e-02
1.709843946692372885e-01 7.176824415971355675e-02
1.710351620073219947e-01 7.168256933525857244e-02
1.710859293454066732e-01 7.159705657985106220e-02
1.711366966834913517e-01 7.151170546348488422e-02
1.711874640215760579e-01 7.142651555881539271e-02
1.712382313596607364e-01 7.134148644128178451e-02
1.712889986977454426e-01 7.125661768917859740e-02
1.713397660358301211e-01 7.117190888365121371e-02
1.713905333739148273e-01 7.108735960860358694e-02
1.714413007119995058e-01 7.100296945056935871e-02
1.714920680500841843e-01 7.091873799849297832e-02
1.715428353881688905e-01 7.083466484350346704e-02
1.715936027262535690e-01 7.075074957863704272e-02
1.716443700643382753e-01 7.066699179857384439e-02
1.716951374024229537e-01 7.058339109937060429e-02
1.717459047405076600e-01 7.049994707821535811e-02
1.717966720785923385e-01 7.041665933322538429e-02
1.718474394166770169e-01 7.033352746328191962e-02
1.718982067547617232e-01 7.025055106791587567e-02
1.719489740928464017e-01 7.016772974724214129e-02
1.719997414309311079e-01 7.008506310194041744e-02
1.720505087690157864e-01 7.000255073328891242e-02
1.721012761071004926e-01 6.992019224320616955e-02
1.721520434451851711e-01 6.983798723434603284e-02
1.722028107832698773e-01 6.975593531017060256e-02
1.722535781213545558e-01 6.967403607505305574e-02
1.723043454594392343e-01 6.959228913434009622e-02
1.723551127975239405e-01 6.951069409444533831e-02
1.724058801356086190e-01 6.942925056287324592e-02
1.724566474736933253e-01 6.934795814827537930e-02
1.725074148117780037e-01 6.926681646046832508e-02
1.725581821498627100e-01 6.918582511045369421e-02
1.726089494879473885e-01 6.910498371043025112e-02
1.726597168260320669e-01 6.902429187381727005e-02
1.727104841641167732e-01 6.894374921526441602e-02
1.727612515022014517e-01 6.886335535067864000e-02
1.728120188402861579e-01 6.878310989723784852e-02
1.728627861783708364e-01 6.870301247341205342e-02
1.729135535164555426e-01 6.862306269897386346e-02
1.729643208545402211e-01 6.854326019499121236e-02
1.730150881926248996e-01 6.846360458383134173e-02
1.730658555307096058e-01 6.838409548913691738e-02
1.731166228687942843e-01 6.830473253580462978e-02
1.731673902068789905e-01 6.822551534997180200e-02
1.732181575449636690e-01 6.814644355899206196e-02
1.732689248830483753e-01 6.806751679142664102e-02
1.733196922211330537e-01 6.798873467705084106e-02
1.733704595592177322e-01 6.791009684685275771e-02
1.734212268973024385e-01 6.783160293304878186e-02
1.734719942353871169e-01 6.775325256912546890e-02
1.735227615734718232e-01 6.767504538984037143e-02
1.735735289115565017e-01 6.759698103125610924e-02
1.736242962496412079e-01 6.751905913075520460e-02
1.736750635877258864e-01 6.744127932704305217e-02
1.737258309258105649e-01 6.736364126014432463e-02
1.737765982638952711e-01 6.728614457138887284e-02
1.738273656019799496e-01 6.720878890338614908e-02
1.738781329400646558e-01 6.713157389999140079e-02
1.739289002781493343e-01 6.705449920628137050e-02
1.739796676162340405e-01 6.697756446850597345e-02
1.740304349543187190e-01 6.690076933406910453e-02
1.740812022924033975e-01 6.682411345150233994e-02
1.741319696304881037e-01 6.674759647044142818e-02
1.741827369685727822e-01 6.667121804160876242e-02
1.742335043066574884e-01 6.659497781679613038e-02
1.742842716447421669e-01 6.651887544885551340e-02
1.743350389828268732e-01 6.644291059168005997e-02
1.743858063209115516e-01 6.636708290019108225e-02
1.744365736589962301e-01 6.629139203032766159e-02
1.744873409970809364e-01 6.621583763903739206e-02
1.745381083351656148e-01 6.614041938427914213e-02
1.745888756732503211e-01 6.606513692503342139e-02
1.746396430113349996e-01 6.598998992131475949e-02
1.746904103494197058e-01 6.591497803419008039e-02
1.747411776875043843e-01 6.584010092582394391e-02
1.747919450255890628e-01 6.576535825949207659e-02
1.748427123636737690e-01 6.569074969961370691e-02
1.748934797017584475e-01 6.561627491176963423e-02
1.749442470398431537e-01 6.554193356270295034e-02
1.749950143779278322e-01 6.546772532031124026e-02
1.750457817160125384e-01 6.539364985363116389e-02
1.750965490540972169e-01 6.531970683279085532e-02
1.751473163921818954e-01 6.524589592897737933e-02
1.751980837302666016e-01 6.517221681439873404e-02
1.752488510683512801e-01 6.509866916223472355e-02
1.752996184064359864e-01 6.502525264661898619e-02
1.753503857445206648e-01 6.495196694261966275e-02
1.754011530826053711e-01 6.487881172623369275e-02
1.754519204206900496e-01 6.480578667440026197e-02
1.755026877587747280e-01 6.473289146501577662e-02
1.755534550968594343e-01 6.466012577694972563e-02
1.756042224349441128e-01 6.458748929007666895e-02
1.756549897730288190e-01 6.451498168528461974e-02
1.757057571111134975e-01 6.444260264449705455e-02
1.757565244491982037e-01 6.437035185068987198e-02
1.758072917872828822e-01 6.429822898788965790e-02
1.758580591253675607e-01 6.422623374119583450e-02
1.759088264634522669e-01 6.415436579678450435e-02
1.759595938015369454e-01 6.408262484190895003e-02
1.760103611396216516e-01 6.401101056491631525e-02
1.760611284777063301e-01 6.393952265524766032e-02
1.761118958157910364e-01 6.386816080342798407e-02
1.761626631538757148e-01 6.379692470106537727e-02
1.762134304919603933e-01 6.372581404083044188e-02
1.762641978300450996e-01 6.365482851642921547e-02
1.763149651681297780e-01 6.358396782258200763e-02
1.763657325062144843e-01 6.351323165498745649e-02
1.764164998442991628e-01 6.344261971028510028e-02
1.764672671823838690e-01 6.337213168604068081e-02
1.765180345204685475e-01 6.330176728071446046e-02
1.765688018585532260e-01 6.323152619364615090e-02
1.766195691966379322e-01 6.316140812504920932e-02
1.766703365347226107e-01 6.309141277600652242e-02
1.767211038728073169e-01 6.302153984846803336e-02
1.767718712108919954e-01 6.295178904526628483e-02
1.768226385489767016e-01 6.288216007011884767e-02
1.768734058870613801e-01 6.281265262764308688e-02
1.769241732251460586e-01 6.274326642336955362e-02
1.769749405632307648e-01 6.267400116375260177e-02
1.770257079013154433e-01 6.260485655619142664e-02
1.770764752394001496e-01 6.253583230903017598e-02
1.771272425774848280e-01 6.246692813157309759e-02
1.771780099155695343e-01 6.239814373408576753e-02
1.772287772536542128e-01 6.232947882779386189e-02
1.772795445917388912e-01 6.226093312487546855e-02
1.773303119298235975e-01 6.219250633845826992e-02
1.773810792679082760e-01 6.212419818259522220e-02
1.774318466059929822e-01 6.205600837225890010e-02
1.774826139440776607e-01 6.198793662332086063e-02
1.775333812821623669e-01 6.191998265253204764e-02
1.775841486202470454e-01 6.185214617750998262e-02
1.776349159583317239e-01 6.178442691670876785e-02
1.776856832964164301e-01 6.171682458941317451e-02
1.777364506345011086e-01 6.164933891571760388e-02
1.777872179725858148e-01 6.158196961650945489e-02
1.778379853106704933e-01 6.151471641347330821e-02
1.778887526487551995e-01 6.144757902907911629e-02
1.779395199868398780e-01 6.138055718660168775e-02
1.779902873249245565e-01 6.131365061013263618e-02
1.780410546630092627e-01 6.124685902459472975e-02
1.780918220010939412e-01 6.118018215577242930e-02
1.781425893391786475e-01 6.111361973033197642e-02
1.781933566772633259e-01 6.104717147584051706e-02
1.782441240153480322e-01 6.098083712077963930e-02
1.782948913534327107e-01 6.091461639454658766e-02
1.783456586915173891e-01 6.084850902746073709e-02
1.783964260296020954e-01 6.078251475073716964e-02
1.784471933676867739e-01 6.071663329648378099e-02
1.784979607057714801e-01 6.065086439766739085e-02
1.785487280438561586e-01 6.058520778810204399e-02
1.785994953819408648e-01 6.051966320242010977e-02
1.786502627200255433e-01 6.045423037606946493e-02
1.787010300581102218e-01 6.038890904529221199e-02
1.787517973961949280e-01 6.032369894712347885e-02
1.788025647342796065e-01 6.025859981939194615e-02
1.788533320723643127e-01 6.019361140070696864e-02
1.789040994104489912e-01 6.012873343045582741e-02
1.789548667485336975e-01 6.006396564879734612e-02
1.790056340866183759e-01 5.999930779665267611e-02
1.790564014247030822e-01 5.993475961570466498e-02
1.791071687627877607e-01 5.987032084838979362e-02
1.791579361008724391e-01 5.980599123791481564e-02
1.792087034389571454e-01 5.974177052826820655e-02
1.792594707770418239e-01 5.967765846423916248e-02
1.793102381151265301e-01 5.961365479144446061e-02
1.793610054532112086e-01 5.954975925634670153e-02
1.794117727912959148e-01 5.948597160626326041e-02
1.794625401293805933e-01 5.942229158937614025e-02
1.795133074674652718e-01 5.935871895471963450e-02
1.795640748055499780e-01 5.929525345214994164e-02
1.796148421436346565e-01 5.923189483233161357e-02
1.796656094817193627e-01 5.916864284667783247e-02
1.797163768198040412e-01 5.910549724732621496e-02
1.797671441578887475e-01 5.904245778710302123e-02
1.798179114959734259e-01 5.897952421948299967e-02
1.798686788340581044e-01 5.891669629857518298e-02
1.799194461721428107e-01 5.885397377910473599e-02
1.799702135102274891e-01 5.879135641640781396e-02
1.800209808483121954e-01 5.872884396642959887e-02
1.800717481863968739e-01 5.866643618573647023e-02
1.801225155244815801e-01 5.860413283153103475e-02
1.801732828625662586e-01 5.854193366165602597e-02
1.802240502006509371e-01 5.847983843462423864e-02
1.802748175387356433e-01 5.841784690962507909e-02
1.803255848768203218e-01 5.835595884654753290e-02
1.803763522149050280e-01 5.829417400599076066e-02
1.804271195529897065e-01 5.823249214927184864e-02
1.804778868910744127e-01 5.817091303844109523e-02
1.805286542291590912e-01 5.810943643627682759e-02
1.805794215672437697e-01 5.804806210628869756e-02
1.806301889053284759e-01 5.798678981271129101e-02
1.806809562434131544e-01 5.792561932050341311e-02
1.807317235814978607e-01 5.786455039533563993e-02
1.807824909195825391e-01 5.780358280358503797e-02
1.808332582576672454e-01 5.774271631232019003e-02
1.808840255957519239e-01 5.768195068931038227e-02
1.809347929338366023e-01 5.762128570300403818e-02
1.809855602719213086e-01 5.756072112253518558e-02
1.810363276100059871e-01 5.750025671771857860e-02
1.810870949480906933e-01 5.743989225904910789e-02
1.811378622861753718e-01 5.737962751770506187e-02
1.811886296242600780e-01 5.731946226554536505e-02
1.812393969623447565e-01 5.725939627510693436e-02
1.812901643004294350e-01 5.719942931961569804e-02
1.813409316385141412e-01 5.713956117297055992e-02
1.813916989765988197e-01 5.707979160975219790e-02
1.814424663146835259e-01 5.702012040520638980e-02
1.814932336527682044e-01 5.696054733525827973e-02
1.815440009908529106e-01 5.690107217648608662e-02
1.815947683289375891e-01 5.684169470612659286e-02
1.816455356670222676e-01 5.678241470207086306e-02
1.816963030051069738e-01 5.672323194285161518e-02
1.817470703431916523e-01 5.666414620764301247e-02
1.817978376812763586e-01 5.660515727625780452e-02
1.818486050193610370e-01 5.654626492914003461e-02
1.818993723574457433e-01 5.648746894736558083e-02
1.819501396955304218e-01 5.642876911264539663e-02
1.820009070336151003e-01 5.637016520731361752e-02
1.820516743716998065e-01 5.631165701433255011e-02
1.821024417097844850e-01 5.625324431729050029e-02
1.821532090478691912e-01 5.619492690040753941e-02
1.822039763859538697e-01 5.613670454852195957e-02
1.822547437240385759e-01 5.607857704709755253e-02
1.823055110621232544e-01 5.602054418222456034e-02
1.823562784002079329e-01 5.596260574061016901e-02
1.824070457382926391e-01 5.590476150958254703e-02
1.824578130763773176e-01 5.584701127709048446e-02
1.825085804144620238e-01 5.578935483169763371e-02
1.825593477525467023e-01 5.573179196258221113e-02
1.826101150906314086e-01 5.567432245953203573e-02
1.826608824287160870e-01 5.561694611295274482e-02
1.827116497668007655e-01 5.555966271385195943e-02
1.827624171048854718e-01 5.550247205384550159e-02
1.828131844429701502e-01 5.544537392515537511e-02
1.828639517810548565e-01 5.538836812060177195e-02
1.829147191191395350e-01 5.533145443360708293e-02
1.829654864572242412e-01 5.527463265819067967e-02
1.830162537953089197e-01 5.521790258896741577e-02
1.830670211333935982e-01 5.516126402114274879e-02
1.831177884714783044e-01 5.510471675051423213e-02
1.831685558095629829e-01 5.504826057347083496e-02
1.832193231476476891e-01 5.499189528698242291e-02
1.832700904857323676e-01 5.493562068860703695e-02
1.833208578238170738e-01 5.487943657648105406e-02
1.833716251619017523e-01 5.482334274932516849e-02
1.834223924999864308e-01 5.476733900643488556e-02
1.834731598380711370e-01 5.471142514768033427e-02
1.835239271761558155e-01 5.465560097350583013e-02
1.835746945142405218e-01 5.459986628492807109e-02
1.836254618523252002e-01 5.454422088353127335e-02
1.836762291904099065e-01 5.448866457146881587e-02
1.837269965284945850e-01 5.443319715145596149e-02
1.837777638665792634e-01 5.437781842677291005e-02
1.838285312046639697e-01 5.432252820125960807e-02
1.838792985427486482e-01 5.426732627931783043e-02
1.839300658808333544e-01 5.421221246590429699e-02
1.839808332189180329e-01 5.415718656652849378e-02
1.840316005570027391e-01 5.410224838725565671e-02
1.840823678950874176e-01 5.404739773470158826e-02
1.841331352331720961e-01 5.399263441603022878e-02
1.841839025712568023e-01 5.393795823895240760e-02
1.842346699093414808e-01 5.388336901172571108e-02
1.842854372474261870e-01 5.382886654314918140e-02
1.843362045855108655e-01 5.377445064256325402e-02
1.843869719235955718e-01 5.372012111984983407e-02
1.844377392616802502e-01 5.366587778542497578e-02
1.844885065997649287e-01 5.361172045024210214e-02
1.845392739378496350e-01 5.355764892578808445e-02
1.845900412759343134e-01 5.350366302408304797e-02
1.846408086140190197e-01 5.344976255767375922e-02
1.846915759521036982e-01 5.339594733963917011e-02
1.847423432901884044e-01 5.334221718358166803e-02
1.847931106282730829e-01 5.328857190362699947e-02
1.848438779663577614e-01 5.323501131442794770e-02
1.848946453044424676e-01 5.318153523115402154e-02
1.849454126425271461e-01 5.312814346949563254e-02
1.849961799806118523e-01 5.307483584566024398e-02
1.850469473186965308e-01 5.302161217637069851e-02
1.850977146567812370e-01 5.296847227886250509e-02
1.851484819948659155e-01 5.291541597088512960e-02
1.851992493329506217e-01 5.286244307069522252e-02
1.852500166710353002e-01 5.280955339706151774e-02
1.853007840091199787e-01 5.275674676925554141e-02
1.853515513472046849e-01 5.270402300705587934e-02
1.854023186852893634e-01 5.265138193074393042e-02
1.854530860233740697e-01 5.259882336110353884e-02
1.855038533614587482e-01 5.254634711941394420e-02
1.855546206995434544e-01 5.249395302745943348e-02
1.856053880376281329e-01 5.244164090751514407e-02
1.856561553757128114e-01 5.238941058235224019e-02
1.857069227137975176e-01 5.233726187523508877e-02
1.857576900518821961e-01 5.228519460991767204e-02
1.858084573899669023e-01 5.223320861064800064e-02
1.858592247280515808e-01 5.218130370215690733e-02
1.859099920661362870e-01 5.212947970966374384e-02
1.859607594042209655e-01 5.207773645887342484e-02
1.860115267423056440e-01 5.202607377597157773e-02
1.860622940803903502e-01 5.197449148762711690e-02
1.861130614184750287e-01 5.192298942098747677e-02
1.861638287565597349e-01 5.187156740367772356e-02
1.862145960946444134e-01 5.182022526380173494e-02
1.862653634327291197e-01 5.176896282993618398e-02
1.863161307708137981e-01 5.171777993113060162e-02
1.863668981088984766e-01 5.166667639690791097e-02
1.864176654469831829e-01 5.161565205726158928e-02
1.864684327850678613e-01 5.156470674264935355e-02
1.865192001231525676e-01 5.151384028400154275e-02
1.865699674612372461e-01 5.146305251271105635e-02
1.866207347993219523e-01 5.141234326063248705e-02
1.866715021374066308e-01 5.136171236008728325e-02
1.867222694754913093e-01 5.131115964385554035e-02
1.867730368135760155e-01 5.126068494517442564e-02
1.868238041516606940e-01 5.121028809774196000e-02
1.868745714897454002e-01 5.115996893571058551e-02
1.869253388278300787e-01 5.110972729368878920e-02
1.869761061659147849e-01 5.105956300673625964e-02
1.870268735039994634e-01 5.100947591036569806e-02
1.870776408420841419e-01 5.095946584053907130e-02
1.871284081801688481e-01 5.090953263366800735e-02
1.871791755182535266e-01 5.085967612661152631e-02
1.872299428563382329e-01 5.080989615667175219e-02
1.872807101944229113e-01 5.076019256159799986e-02
1.873314775325076176e-01 5.071056517958091175e-02
1.873822448705922961e-01 5.066101384925276313e-02
1.874330122086769745e-01 5.061153840968721229e-02
1.874837795467616808e-01 5.056213870039216740e-02
1.875345468848463593e-01 5.051281456131750253e-02
1.875853142229310655e-01 5.046356583284561381e-02
1.876360815610157440e-01 5.041439235579439626e-02
1.876868488991004502e-01 5.036529397141288611e-02
1.877376162371851287e-01 5.031627052138340495e-02
1.877883835752698072e-01 5.026732184781720209e-02
1.878391509133545134e-01 5.021844779325633501e-02
1.878899182514391919e-01 5.016964820066439207e-02
1.879406855895238981e-01 5.012092291343801798e-02
1.879914529276085766e-01 5.007227177539404911e-02
1.880422202656932829e-01 5.002369463077182415e-02
1.880929876037779613e-01 4.997519132423609844e-02
1.881437549418626398e-01 4.992676170086821769e-02
1.881945222799473461e-01 4.987840560617314012e-02
1.882452896180320245e-01 4.983012288606864654e-02
1.882960569561167308e-01 4.978191338689001710e-02
1.883468242942014093e-01 4.973377695539308446e-02
1.883975916322861155e-01 4.968571343874000901e-02
1.884483589703707940e-01 4.963772268451161623e-02
1.884991263084554725e-01 4.958980454069592675e-02
1.885498936465401787e-01 4.954195885569236818e-02
1.886006609846248572e-01 4.949418547831135884e-02
1.886514283227095634e-01 4.944648425776843048e-02
1.887021956607942419e-01 4.939885504368391606e-02
1.887529629988789481e-01 4.935129768609009676e-02
1.888037303369636266e-01 4.930381203541539525e-02
1.888544976750483051e-01 4.925639794249490194e-02
1.889052650131330113e-01 4.920905525856273527e-02
1.889560323512176898e-01 4.916178383525791895e-02
1.890067996893023961e-01 4.911458352461613858e-02
1.890575670273870745e-01 4.906745417906796525e-02
1.891083343654717808e-01 4.902039565144700184e-02
1.891591017035564593e-01 4.897340779497819790e-02
1.892098690416411377e-01 4.892649046328269996e-02
1.892606363797258440e-01 4.887964351037567962e-02
1.893114037178105225e-01 4.883286679066246166e-02
1.893621710558952287e-01 4.878616015894315927e-02
1.894129383939799072e-01 4.873952347040849675e-02
1.894637057320646134e-01 4.869295658063491766e-02
1.895144730701492919e-01 4.864645934559025386e-02
1.895652404082339704e-01 4.860003162162839646e-02
1.896160077463186766e-01 4.855367326549240442e-02
1.896667750844033551e-01 4.850738413430649015e-02
1.897175424224880613e-01 4.846116408558338862e-02
1.897683097605727398e-01 4.841501297721871599e-02
1.898190770986574460e-01 4.836893066749100439e-02
1.898698444367421245e-01 4.832291701505910669e-02
1.899206117748268030e-01 4.827697187896742848e-02
1.899713791129115092e-01 4.823109511863701848e-02
1.900221464509961877e-01 4.818528659387088381e-02
1.900729137890808940e-01 4.813954616485063842e-02
1.901236811271655724e-01 4.809387369213785624e-02
1.901744484652502787e-01 4.804826903667060861e-02
1.902252158033349572e-01 4.800273205976599011e-02
1.902759831414196356e-01 4.795726262311763438e-02
1.903267504795043419e-01 4.791186058879418064e-02
1.903775178175890204e-01 4.786652581924473460e-02
1.904282851556737266e-01 4.782125817728971606e-02
1.904790524937584051e-01 4.777605752612890805e-02
1.905298198318431113e-01 4.773092372933698119e-02
1.905805871699277898e-01 4.768585665086470110e-02
1.906313545080124683e-01 4.764085615503610427e-02
1.906821218460971745e-01 4.759592210655451405e-02
1.907328891841818530e-01 4.755105437049679529e-02
1.907836565222665592e-01 4.750625281231772579e-02
1.908344238603512377e-01 4.746151729784930939e-02
1.908851911984359440e-01 4.741684769329902738e-02
1.909359585365206224e-01 4.737224386525436953e-02
1.909867258746053009e-01 4.732770568068152273e-02
1.910374932126900072e-01 4.728323300692778564e-02
1.910882605507746856e-01 4.723882571172068751e-02
1.911390278888593919e-01 4.719448366317007676e-02
1.911897952269440704e-01 4.715020672977197902e-02
1.912405625650287766e-01 4.710599478040843058e-02
1.912913299031134551e-01 4.706184768434849147e-02
1.913420972411981336e-01 4.701776531125317210e-02
1.913928645792828398e-01 4.697374753117491281e-02
1.914436319173675183e-01 4.692979421456321826e-02
1.914943992554522245e-01 4.688590523226662810e-02
1.915451665935369030e-01 4.684208045553476391e-02
1.915959339316216092e-01 4.679831975602246480e-02
1.916467012697062877e-01 4.675462300579537323e-02
1.916974686077909662e-01 4.671099007733151010e-02
1.917482359458756724e-01 4.666742084352512587e-02
1.917990032839603509e-01 4.662391517769463867e-02
1.918497706220450572e-01 4.658047295358078849e-02
1.919005379601297356e-01 4.653709404535678884e-02
1.919513052982144419e-01 4.649377832762949941e-02
1.920020726362991204e-01 4.645052567544181304e-02
1.920528399743838266e-01 4.640733596427949748e-02
1.921036073124685051e-01 4.636420907006894021e-02
1.921543746505531836e-01 4.632114486918117308e-02
1.922051419886378898e-01 4.627814323843257305e-02
1.922559093267225683e-01 4.623520405507112324e-02
1.923066766648072745e-01 4.619232719678809801e-02
1.923574440028919530e-01 4.614951254169157024e-02
1.924082113409766592e-01 4.610675996829869533e-02
1.924589786790613377e-01 4.606406935551721898e-02
1.925097460171460162e-01 4.602144058261636167e-02
1.925605133552307224e-01 4.597887352918575421e-02
1.926112806933154009e-01 4.593636807510389358e-02
1.926620480314001072e-01 4.589392410046942705e-02
1.927128153694847856e-01 4.585154148554612674e-02
1.927635827075694919e-01 4.580922011068231520e-02
1.928143500456541704e-01 4.576695985622785540e-02
1.928651173837388488e-01 4.572476060243434864e-02
1.929158847218235551e-01 4.568262222936172318e-02
1.929666520599082336e-01 4.564054461677297808e-02
1.930174193979929398e-01 4.559852764403966169e-02
1.930681867360776183e-01 4.555657119006089467e-02
1.931189540741623245e-01 4.551467513319085861e-02
1.931697214122470030e-01 4.547283935120771670e-02
1.932204887503316815e-01 4.543106372129802895e-02
1.932712560884163877e-01 4.538934812008821318e-02
1.933220234265010662e-01 4.534769242370071535e-02
1.933727907645857724e-01 4.530609650784535314e-02
1.934235581026704509e-01 4.526456024793613919e-02
1.934743254407551571e-01 4.522308351921922737e-02
1.935250927788398356e-01 4.518166619691774827e-02
1.935758601169245141e-01 4.514030815636942140e-02
1.936266274550092203e-01 4.509900927317084252e-02
1.936773947930938988e-01 4.505776942330654011e-02
1.937281621311786051e-01 4.501658848326896278e-02
1.937789294692632835e-01 4.497546633016554635e-02
1.938296968073479898e-01 4.493440284179768540e-02
1.938804641454326683e-01 4.489339789672721487e-02
1.939312314835173467e-01 4.485245137430792645e-02
1.939819988216020530e-01 4.481156315471005597e-02
1.940327661596867315e-01 4.477073311891491270e-02
1.940835334977714377e-01 4.472996114870993190e-02
1.941343008358561162e-01 4.468924712667635829e-02
1.941850681739408224e-01 4.464859093617448010e-02
1.942358355120255009e-01 4.460799246132241686e-02
1.942866028501101794e-01 4.456745158697206916e-02
1.943373701881948856e-01 4.452696819868348643e-02
1.943881375262795641e-01 4.448654218268649485e-02
1.944389048643642703e-01 4.444617342584978453e-02
1.944896722024489488e-01 4.440586181564621510e-02
1.945404395405336551e-01 4.436560724012405393e-02
1.945912068786183335e-01 4.432540958788545177e-02
1.946419742167030120e-01 4.428526874806393981e-02
1.946927415547877183e-01 4.424518461029697258e-02
1.947435088928723967e-01 4.420515706470212747e-02
1.947942762309571030e-01 4.416518600183248072e-02
1.948450435690417815e-01 4.412527131264397384e-02
1.948958109071264877e-01 4.408541288845359979e-02
1.949465782452111662e-01 4.404561062090520812e-02
1.949973455832958447e-01 4.400586440194889648e-02
1.950481129213805509e-01 4.396617412382008289e-02
1.950988802594652294e-01 4.392653967902417078e-02
1.951496475975499356e-01 4.388696096033688904e-02
1.952004149356346141e-01 4.384743786078886679e-02
1.952511822737193203e-01 4.380797027366559876e-02
1.953019496118039988e-01 4.376855809250412843e-02
1.953527169498886773e-01 4.372920121109190317e-02
1.954034842879733835e-01 4.368989952346554601e-02
1.954542516260580620e-01 4.365065292391588636e-02
1.955050189641427683e-01 4.361146130697227813e-02
1.955557863022274467e-01 4.357232456740963572e-02
1.956065536403121530e-01 4.353324260022221892e-02
1.956573209783968315e-01 4.349421530061719360e-02
1.957080883164815099e-01 4.345524256399843632e-02
1.957588556545662162e-01 4.341632428595527254e-02
1.958096229926508947e-01 4.337746036225519075e-02
1.958603903307356009e-01 4.333865068883648031e-02
1.959111576688202794e-01 4.329989516180569181e-02
1.959619250069049856e-01 4.326119367742790184e-02
1.960126923449896641e-01 4.322254613212201529e-02
1.960634596830743426e-01 4.318395242244380677e-02
1.961142270211590488e-01 4.314541244508239559e-02
1.961649943592437273e-01 4.310692609683103999e-02
1.962157616973284335e-01 4.306849327457498711e-02
1.962665290354131120e-01 4.303011387525196990e-02
1.963172963734978183e-01 4.299178779582735893e-02
1.963680637115824967e-01 4.295351493324624931e-02
1.964188310496671752e-01 4.291529518438128715e-02
1.964695983877518815e-01 4.287712844598918355e-02
1.965203657258365599e-01 4.283901461463852922e-02
1.965711330639212662e-01 4.280095358664997435e-02
1.966219004020059447e-01 4.276294525803251562e-02
1.966726677400906509e-01 4.272498952440578757e-02
1.967234350781753294e-01 4.268708628093289409e-02
1.967742024162600079e-01 4.264923542224875741e-02
1.968249697543447141e-01 4.261143684240369794e-02
1.968757370924293926e-01 4.257369043480460635e-02
1.969265044305140988e-01 4.253599609219235744e-02
1.969772717685987773e-01 4.249835370663270634e-02
1.970280391066834835e-01 4.246076316954502244e-02
1.970788064447681620e-01 4.242322437177317718e-02
1.971295737828528405e-01 4.238573720369923081e-02
1.971803411209375467e-01 4.234830155541918079e-02
1.972311084590222252e-01 4.231091731696034336e-02
1.972818757971069314e-01 4.227358437857604151e-02
1.973326431351916099e-01 4.223630263107280153e-02
1.973834104732763162e-01 4.219907196620765327e-02
1.974341778113609946e-01 4.216189227711433785e-02
1.974849451494456731e-01 4.212476345876825512e-02
1.975357124875303794e-01 4.208768540846734296e-02
1.975864798256150578e-01 4.205065802630412325e-02
1.976372471636997641e-01 4.201368121562064351e-02
1.976880145017844426e-01 4.197675488339624311e-02
1.977387818398691488e-01 4.193987894054733434e-02
1.977895491779538273e-01 4.190305330209546236e-02
1.978403165160385058e-01 4.186627788717867810e-02
1.978910838541232120e-01 4.182955261886764364e-02
1.979418511922078905e-01 4.179287742379264592e-02
1.979926185302925967e-01 4.175625223156440718e-02
1.980433858683772752e-01 4.171967697403852066e-02
1.980941532064619814e-01 4.168315158446490865e-02
1.981449205445466599e-01 4.164667599657384534e-02
1.981956878826313662e-01 4.161025014368645997e-02
1.982464552207160446e-01 4.157387395789764739e-02
1.982972225588007231e-01 4.153754736940023368e-02
1.983479898968854294e-01 4.150127030597335759e-02
1.983987572349701078e-01 4.146504269265624543e-02
1.984495245730548141e-01 4.142886445160183506e-02
1.985002919111394926e-01 4.139273550209341540e-02
1.985510592492241988e-01 4.135665576068261323e-02
1.986018265873088773e-01 4.132062514143371168e-02
1.986525939253935558e-01 4.128464355621386944e-02
1.987033612634782620e-01 4.124871091503417436e-02
1.987541286015629405e-01 4.121282712637343998e-02
1.988048959396476467e-01 4.117699209751264633e-02
1.988556632777323252e-01 4.114120573482777515e-02
1.989064306158170314e-01 4.110546794405686710e-02
1.989571979539017099e-01 4.106977863053442451e-02
1.990079652919863884e-01 4.103413769938366040e-02
1.990587326300710946e-01 4.099854505568174823e-02
1.991094999681557731e-01 4.096300060458549219e-02
1.991602673062404794e-01 4.092750425144314058e-02
1.992110346443251578e-01 4.089205590186708456e-02
1.992618019824098641e-01 4.085665546179689106e-02
1.993125693204945426e-01 4.082130283754479422e-02
1.993633366585792210e-01 4.078599793582313865e-02
1.994141039966639273e-01 4.075074066376711823e-02
1.994648713347486058e-01 4.071553092894559384e-02
1.995156386728333120e-01 4.068036863936193986e-02
1.995664060109179905e-01 4.064525370346129540e-02
1.996171733490026967e-01 4.061018603012001016e-02
1.996679406870873752e-01 4.057516552864419423e-02
1.997187080251720537e-01 4.054019210875679097e-02
1.997694753632567599e-01 4.050526568059040211e-02
1.998202427013414384e-01 4.047038615467722644e-02
1.998710100394261446e-01 4.043555344193715956e-02
1.999217773775108231e-01 4.040076745366499161e-02
1.999725447155955294e-01 4.036602810152171289e-02
2.000233120536802078e-01 4.033133529752645080e-02
2.000740793917648863e-01 4.029668895403638179e-02
2.001248467298495926e-01 4.026208898374777218e-02
2.001756140679342710e-01 4.022753529968223218e-02
2.002263814060189773e-01 4.019302781517368472e-02
2.002771487441036558e-01 4.015856644386702617e-02
2.003279160821883620e-01 4.012415109970198651e-02
2.003786834202730405e-01 4.008978169691520405e-02
2.004294507583577190e-01 4.005545815002169857e-02
2.004802180964424252e-01 4.002118037382115107e-02
2.005309854345271037e-01 3.998694828338009155e-02
2.005817527726118099e-01 3.995276179403224603e-02
2.006325201106964884e-01 3.991862082137356132e-02
2.006832874487811946e-01 3.988452528125244895e-02
2.007340547868658731e-01 3.985047508976704428e-02
2.007848221249505516e-01 3.981647016326769761e-02
2.008355894630352578e-01 3.978251041834085511e-02
2.008863568011199363e-01 3.974859577181398540e-02
2.009371241392046425e-01 3.971472614074778723e-02
2.009878914772893210e-01 3.968090144243536371e-02
2.010386588153740273e-01 3.964712159439744144e-02
2.010894261534587057e-01 3.961338651437950470e-02
2.011401934915433842e-01 3.957969612034858281e-02
2.011909608296280905e-01 3.954605033049257007e-02
2.012417281677127689e-01 3.951244906321552813e-02
2.012924955057974752e-01 3.947889223713796358e-02
2.013432628438821537e-01 3.944537977109133925e-02
2.013940301819668599e-01 3.941191158411687379e-02
2.014447975200515384e-01 3.937848759546665883e-02
2.014955648581362169e-01 3.934510772459805239e-02
2.015463321962209231e-01 3.931177189117365106e-02
2.015970995343056016e-01 3.927848001505927084e-02
2.016478668723903078e-01 3.924523201632195563e-02
2.016986342104749863e-01 3.921202781522934583e-02
2.017494015485596925e-01 3.917886733224786727e-02
2.018001688866443710e-01 3.914575048804179447e-02
2.018509362247290495e-01 3.911267720346755378e-02
2.019017035628137557e-01 3.907964739958268846e-02
2.019524709008984342e-01 3.904666099763325765e-02
2.020032382389831405e-01 3.901371791906022013e-02
2.020540055770678189e-01 3.898081808549275912e-02
2.021047729151525252e-01 3.894796141875411094e-02
2.021555402532372037e-01 3.891514784085194079e-02
2.022063075913218821e-01 3.888237727398803634e-02
2.022570749294065884e-01 3.884964964054482550e-02
2.023078422674912669e-01 3.881696486309501454e-02
2.023586096055759731e-01 3.878432286439521121e-02
2.024093769436606516e-01 3.875172356738623008e-02
2.024601442817453578e-01 3.871916689519439014e-02
2.025109116198300363e-01 3.868665277112457584e-02
2.025616789579147148e-01 3.865418111866656542e-02
2.026124462959994210e-01 3.862175186149128386e-02
2.026632136340840995e-01 3.858936492344887392e-02
2.027139809721688057e-01 3.855702022856776628e-02
2.027647483102534842e-01 3.852471770105851678e-02
2.028155156483381905e-01 3.849245726530670791e-02
2.028662829864228689e-01 3.846023884587690400e-02
2.029170503245075474e-01 3.842806236750816173e-02
2.029678176625922537e-01 3.839592775511951883e-02
2.030185850006769321e-01 3.836383493380152165e-02


==> supplemental_material_code/table_data/stem_probe_shape.csv <==
# rel. height, sqrt(2)*sigma [A]
4.072744369506835938e+00,6.258935963039494732e-01
2.647002935409545898e+00,6.907940473743646725e-01
6.513732075691223145e-01,1.009667357963935697e+00
-1.340198214165866375e-04,1.418233955836367910e+00
-6.747839506715536118e-06,1.672924903875650182e+00
4.172076880931854248e-01,1.874105856829368477e+00


==> supplemental_material_code/table_data/table_knockon_cs_90kv.csv <==
,measurement,E [kV],Temperature [K],mean beam current [pA],total acquisition time [s],observed # events,predicted # events,sigma_theoretical [mb],lambda [e-],sigma [mb],Delta_sigma (statistical) [mb],Delta_sigma (min-max doses) [mb],sigma_upper_bound [mb],sigma_lower_bound [mb]

0,25 C,90,300.0,"[117.70799272, 16.63973983]","[6467.338049104359, 11.340478554652105]",196,193.38597317524182,10.72947389339759,23179745361.045643,11.304781937659499,0.8480773130844342,0.537593034228837,12.152859250743933,10.456704624575064

2,60 C,90,333.15,"[125.61941148, 11.84939095]","[4251.1790223248545, 6.168295834506624]",108,163.0809081419261,12.859954751187068,24768184743.123203,10.579780851717459,1.2884878099441126,0.4957872752887943,11.86826866166157,9.291293041773345

3,100 C,90,373.15,"[125.79663982, 19.14398882]","[7028.543807081284, 10.141912615439418]",179,345.68204773851267,15.962868357921264,27101476753.70235,9.668918378822204,0.8548994674776274,0.46746217177924093,10.523817846299831,8.814018911344576

4,200 C,90,473.15,"[104.80903049, 14.78885954]","[12614.28807066327, 11.488824243450035]",86,833.6603990320351,26.48026708325938,94339515027.2194,2.777648015272173,0.3117903459195175,0.029368543856773267,3.0894383611916907,2.4658576693526557

5,300 C,90,573.15,"[124.57443268, 23.67945650]","[8644.792076416532, 6.396580417580258]",132,1067.731071257784,41.144429400808264,43950517082.65514,5.9622044078409475,0.6176203368676468,0.1378427125242177,6.579824744708594,5.344584070973301

6,400 C,90,673.15,"[101.41348968, 14.69788335]","[25161.958635113893, 5.6298859335585725]",138,3609.574341179087,59.92139839006471,106199529988.62898,2.467449401189937,0.22955171437856586,0.014194555153627173,2.697001115568503,2.237897686811371

7,600 C,90,873.15,"[111.76932363, 23.80724057]","[22934.616176369913, 17.147942648061175]",183,6508.899045495623,108.67449163875004,66496377199.89335,3.940695383891013,0.3798524861100424,0.07408310237118208,4.320547870001056,3.560842897780971

8,800 C,90,1073.15,"[117.10724632, 11.69649065]","[7621.272594756272, 2.3824140391288013]",52,3610.2623090355037,169.77460121760836,72530259332.05087,3.6128640527457745,0.7696869088836369,0.03976582748651594,4.382550961629411,2.8431771438621376

